Critical surfaces for general inhomogeneous bond percolation problems

We present a method of general applicability for finding exact or accurate approximations to bond percolation thresholds for a wide class of lattices. To every lattice we sytematically associate a polynomial, the root of which in $[0,1]$ is the conjectured critical point. The method makes the correct prediction for every exactly solved problem, and comparison with numerical results shows that it is very close, but not exact, for many others. We focus primarily on the Archimedean lattices, in which all vertices are equivalent, but this restriction is not crucial. Some results we find are kagome: $p_c=0.524430...$, $(3,12^2): p_c=0.740423...$, $(3^3,4^2): p_c=0.419615...$, $(3,4,6,4):p_c=0.524821...$, $(4,8^2):p_c=0.676835...$, $(3^2,4,3,4)$: $p_c=0.414120...$ . The results are generally within $10^{-5}$ of numerical estimates. For the inhomogeneous checkerboard and bowtie lattices, errors in the formulas (if they are not exact) are less than $10^{-6}$.

==> ScullardZiff10_suppl_preprint.txt <==
Supplemental formulas for Scullard and Ziff arXiv:0911.2686

Martini lattice threshold. See Figure 5.

M(p1,p2,p3,r1,r2,r3)=
1 - p2 p3 r1 - p1 p3 r2 - p1 p2 r1 r2 + p1 p2 p3 r1 r2 - p1 p2 r3 - 
 p1 p3 r1 r3 + p1 p2 p3 r1 r3 - p2 p3 r2 r3 + p1 p2 p3 r2 r3 + 
 p1 p2 r1 r2 r3 + p1 p3 r1 r2 r3 + p2 p3 r1 r2 r3 - 
 2 p1 p2 p3 r1 r2 r3

Stack of Triangles threshold. See Figure 9.
 
SoT(p1,p2,p3,r1,r2,r3,s1,s2,s3)=
 1 - p2 r2 - p1 p3 r2 + p1 p2 p3 r2 - p2 r1 r3 - p1 p3 r1 r3 + 
  p1 p2 p3 r1 r3 + p2 r1 r2 r3 + p1 p3 r1 r2 r3 - p1 p2 p3 r1 r2 r3 - 
  p1 s1 - p2 p3 s1 + p1 p2 p3 s1 - p3 r2 s1 + p1 p3 r2 s1 + 
  p2 p3 r2 s1 - p1 p2 p3 r2 s1 - p3 r1 r3 s1 + p1 p3 r1 r3 s1 + 
  p2 p3 r1 r3 s1 - p1 p2 p3 r1 r3 s1 + p3 r1 r2 r3 s1 - 
  p1 p3 r1 r2 r3 s1 - p2 p3 r1 r2 r3 s1 + p1 p2 p3 r1 r2 r3 s1 - 
  p1 r1 r2 s2 + p1 p2 r1 r2 s2 + p1 p3 r1 r2 s2 - p1 p2 p3 r1 r2 s2 - 
  p1 r3 s2 - p2 p3 r3 s2 + p1 p2 p3 r3 s2 + p1 p2 r1 r3 s2 + 
  p1 p3 r1 r3 s2 + p2 p3 r1 r3 s2 - 2 p1 p2 p3 r1 r3 s2 + 
  p1 p2 r2 r3 s2 + p1 p3 r2 r3 s2 + p2 p3 r2 r3 s2 - 
  2 p1 p2 p3 r2 r3 s2 + p1 r1 r2 r3 s2 - 2 p1 p2 r1 r2 r3 s2 - 
  2 p1 p3 r1 r2 r3 s2 - p2 p3 r1 r2 r3 s2 + 3 p1 p2 p3 r1 r2 r3 s2 - 
  p2 r1 s1 s2 + p1 p2 r1 s1 s2 + p2 p3 r1 s1 s2 - p1 p2 p3 r1 s1 s2 - 
  r1 r2 s1 s2 + p1 r1 r2 s1 s2 + p2 r1 r2 s1 s2 - p1 p2 r1 r2 s1 s2 + 
  p3 r1 r2 s1 s2 - p1 p3 r1 r2 s1 s2 - p2 p3 r1 r2 s1 s2 + 
  p1 p2 p3 r1 r2 s1 s2 - r3 s1 s2 + p1 r3 s1 s2 + p2 p3 r3 s1 s2 - 
  p1 p2 p3 r3 s1 s2 + p2 r1 r3 s1 s2 - p1 p2 r1 r3 s1 s2 + 
  p3 r1 r3 s1 s2 - p1 p3 r1 r3 s1 s2 - 2 p2 p3 r1 r3 s1 s2 + 
  2 p1 p2 p3 r1 r3 s1 s2 + p3 r2 r3 s1 s2 - p1 p3 r2 r3 s1 s2 - 
  p2 p3 r2 r3 s1 s2 + p1 p2 p3 r2 r3 s1 s2 + r1 r2 r3 s1 s2 - 
  p1 r1 r2 r3 s1 s2 - p2 r1 r2 r3 s1 s2 + p1 p2 r1 r2 r3 s1 s2 - 
  2 p3 r1 r2 r3 s1 s2 + 2 p1 p3 r1 r2 r3 s1 s2 + 
  2 p2 p3 r1 r2 r3 s1 s2 - 2 p1 p2 p3 r1 r2 r3 s1 s2 - p2 r1 s3 - 
  p1 p3 r1 s3 + p1 p2 p3 r1 s3 - r1 r2 s3 + p2 r1 r2 s3 + 
  p1 p3 r1 r2 s3 - p1 p2 p3 r1 r2 s3 - r3 s3 + p2 r1 r3 s3 + 
  p1 p3 r1 r3 s3 - p1 p2 p3 r1 r3 s3 + r1 r2 r3 s3 - p2 r1 r2 r3 s3 - 
  p1 p3 r1 r2 r3 s3 + p1 p2 p3 r1 r2 r3 s3 + p1 p2 r1 s1 s3 + 
  p1 p3 r1 s1 s3 + p2 p3 r1 s1 s3 - 2 p1 p2 p3 r1 s1 s3 + 
  p3 r1 r2 s1 s3 - p1 p3 r1 r2 s1 s3 - p2 p3 r1 r2 s1 s3 + 
  p1 p2 p3 r1 r2 s1 s3 + p3 r1 r3 s1 s3 - p1 p3 r1 r3 s1 s3 - 
  p2 p3 r1 r3 s1 s3 + p1 p2 p3 r1 r3 s1 s3 + p1 p2 r2 r3 s1 s3 + 
  p3 r2 r3 s1 s3 - p1 p2 p3 r2 r3 s1 s3 - p1 p2 r1 r2 r3 s1 s3 - 
  2 p3 r1 r2 r3 s1 s3 + p1 p3 r1 r2 r3 s1 s3 + p2 p3 r1 r2 r3 s1 s3 - 
  p1 s2 s3 - p2 p3 s2 s3 + p1 p2 p3 s2 s3 + p1 p2 r1 s2 s3 + 
  p1 p3 r1 s2 s3 + p2 p3 r1 s2 s3 - 2 p1 p2 p3 r1 s2 s3 - 
  p3 r2 s2 s3 + p1 p3 r2 s2 s3 + p2 p3 r2 s2 s3 - p1 p2 p3 r2 s2 s3 + 
  p1 r1 r2 s2 s3 - p1 p2 r1 r2 s2 s3 + p3 r1 r2 s2 s3 - 
  2 p1 p3 r1 r2 s2 s3 - p2 p3 r1 r2 s2 s3 + 2 p1 p2 p3 r1 r2 s2 s3 + 
  p1 r3 s2 s3 + p2 p3 r3 s2 s3 - p1 p2 p3 r3 s2 s3 - 
  p1 p2 r1 r3 s2 s3 - p1 p3 r1 r3 s2 s3 - p2 p3 r1 r3 s2 s3 + 
  2 p1 p2 p3 r1 r3 s2 s3 + p3 r2 r3 s2 s3 - p1 p3 r2 r3 s2 s3 - 
  p2 p3 r2 r3 s2 s3 + p1 p2 p3 r2 r3 s2 s3 - p1 r1 r2 r3 s2 s3 + 
  p1 p2 r1 r2 r3 s2 s3 - p3 r1 r2 r3 s2 s3 + 2 p1 p3 r1 r2 r3 s2 s3 + 
  p2 p3 r1 r2 r3 s2 s3 - 2 p1 p2 p3 r1 r2 r3 s2 s3 + p1 s1 s2 s3 + 
  p2 p3 s1 s2 s3 - p1 p2 p3 s1 s2 s3 + p2 r1 s1 s2 s3 - 
  2 p1 p2 r1 s1 s2 s3 - p1 p3 r1 s1 s2 s3 - 2 p2 p3 r1 s1 s2 s3 + 
  3 p1 p2 p3 r1 s1 s2 s3 + p3 r2 s1 s2 s3 - p1 p3 r2 s1 s2 s3 - 
  p2 p3 r2 s1 s2 s3 + p1 p2 p3 r2 s1 s2 s3 + r1 r2 s1 s2 s3 - 
  p1 r1 r2 s1 s2 s3 - p2 r1 r2 s1 s2 s3 + p1 p2 r1 r2 s1 s2 s3 - 
  2 p3 r1 r2 s1 s2 s3 + 2 p1 p3 r1 r2 s1 s2 s3 + 
  2 p2 p3 r1 r2 s1 s2 s3 - 2 p1 p2 p3 r1 r2 s1 s2 s3 + r3 s1 s2 s3 - 
  p1 r3 s1 s2 s3 - p2 p3 r3 s1 s2 s3 + p1 p2 p3 r3 s1 s2 s3 - 
  p2 r1 r3 s1 s2 s3 + p1 p2 r1 r3 s1 s2 s3 - p3 r1 r3 s1 s2 s3 + 
  p1 p3 r1 r3 s1 s2 s3 + 2 p2 p3 r1 r3 s1 s2 s3 - 
  2 p1 p2 p3 r1 r3 s1 s2 s3 - p1 p2 r2 r3 s1 s2 s3 - 
  2 p3 r2 r3 s1 s2 s3 + p1 p3 r2 r3 s1 s2 s3 + p2 p3 r2 r3 s1 s2 s3 - 
  r1 r2 r3 s1 s2 s3 + p1 r1 r2 r3 s1 s2 s3 + p2 r1 r2 r3 s1 s2 s3 + 
  3 p3 r1 r2 r3 s1 s2 s3 - 2 p1 p3 r1 r2 r3 s1 s2 s3 - 
  2 p2 p3 r1 r2 r3 s1 s2 s3 + p1 p2 p3 r1 r2 r3 s1 s2 s3

Rocket lattice threshold. See Figure 10.

R(p,r,s,t,u,v,w,x)=
1 - p t w - r s t w + p r s t w - r u v w - p s u v w + p r s u v w + 
 p r t u v w + p s t u v w + r s t u v w - 2 p r s t u v w - r u x - 
 p s u x + p r s u x - p t v x - r s t v x + p r s t v x + 
 p r t u v x + p s t u v x + r s t u v x - 2 p r s t u v x - 
 s t u w x + p s t u w x + r s t u w x - p r s t u w x - v w x + 
 p t v w x + r s t v w x - p r s t v w x + r u v w x + p s u v w x - 
 p r s u v w x - p r t u v w x + s t u v w x - 2 p s t u v w x - 
 2 r s t u v w x + 3 p r s t u v w x

Kagome lattice threshold. See Figure 12.

K(r1,r2,r3,s1,s2,s3)=
1 - r1 s1 - r2 r3 s1 + r1 r2 r3 s1 - r2 s2 - r1 r3 s2 + r1 r2 r3 s2 - 
 r3 s1 s2 + r1 r3 s1 s2 + r2 r3 s1 s2 - r1 r2 r3 s1 s2 - r1 r2 s3 - 
 r3 s3 + r1 r2 r3 s3 - r2 s1 s3 + r1 r2 s1 s3 + r2 r3 s1 s3 - 
 r1 r2 r3 s1 s3 - r1 s2 s3 + r1 r2 s2 s3 + r1 r3 s2 s3 - 
 r1 r2 r3 s2 s3 + r1 s1 s2 s3 + r2 s1 s2 s3 - r1 r2 s1 s2 s3 + 
 r3 s1 s2 s3 - r1 r3 s1 s2 s3 - r2 r3 s1 s2 s3 + r1 r2 r3 s1 s2 s3

(4,8^2) lattice threshold. See Figure 13.

FE(p,r,s,t,u,v)=
1 - p r u - s t u + p r s t u - p s v - r t v + p r s t v - r s u v + 
 p r s u v - p t u v + p r t u v + p s t u v + r s t u v - 
 2 p r s t u v

(3,12^2) lattice threshold. See Figure 15.

1 - m2 m3 r1 s1 - m2 m3 r2 r3 s1 + m2 m3 r1 r2 r3 s1 - m1 m3 r2 s2 - 
 m1 m3 r1 r3 s2 + m1 m3 r1 r2 r3 s2 - m1 m2 r1 r2 s1 s2 + 
 m1 m2 m3 r1 r2 s1 s2 - m1 m2 r3 s1 s2 + m1 m2 m3 r1 r3 s1 s2 + 
 m1 m2 m3 r2 r3 s1 s2 + m1 m2 r1 r2 r3 s1 s2 - 
 2 m1 m2 m3 r1 r2 r3 s1 s2 - m1 m2 r1 r2 s3 - m1 m2 r3 s3 + 
 m1 m2 r1 r2 r3 s3 - m1 m3 r2 s1 s3 + m1 m2 m3 r1 r2 s1 s3 - 
 m1 m3 r1 r3 s1 s3 + m1 m2 m3 r1 r3 s1 s3 + m1 m2 m3 r2 r3 s1 s3 + 
 m1 m3 r1 r2 r3 s1 s3 - 2 m1 m2 m3 r1 r2 r3 s1 s3 - m2 m3 r1 s2 s3 + 
 m1 m2 m3 r1 r2 s2 s3 + m1 m2 m3 r1 r3 s2 s3 - m2 m3 r2 r3 s2 s3 + 
 m1 m2 m3 r2 r3 s2 s3 + m2 m3 r1 r2 r3 s2 s3 - 
 2 m1 m2 m3 r1 r2 r3 s2 s3 + m2 m3 r1 s1 s2 s3 + m1 m3 r2 s1 s2 s3 + 
 m1 m2 r1 r2 s1 s2 s3 - 2 m1 m2 m3 r1 r2 s1 s2 s3 + 
 m1 m2 r3 s1 s2 s3 + m1 m3 r1 r3 s1 s2 s3 - 
 2 m1 m2 m3 r1 r3 s1 s2 s3 + m2 m3 r2 r3 s1 s2 s3 - 
 2 m1 m2 m3 r2 r3 s1 s2 s3 - m1 m2 r1 r2 r3 s1 s2 s3 - 
 m1 m3 r1 r2 r3 s1 s2 s3 - m2 m3 r1 r2 r3 s1 s2 s3 + 
 4 m1 m2 m3 r1 r2 r3 s1 s2 s3

Striped triangular threshold. See Figure 16.

ST(p1,r1,s1,p2,r2,s2)=
 1 - p1 p2 - p1 r1 - p2 r1 + p1 p2 r1 - p1 r2 - p2 r2 + p1 p2 r2 - 
  r1 r2 + p1 r1 r2 + p2 r1 r2 - s1 + p1 r1 s1 + p2 r2 s1 - 
  p1 p2 r1 r2 s1 - s2 + p1 r1 s2 + p2 r2 s2 - p1 p2 r1 r2 s2 + s1 s2 -
   p1 r1 s1 s2 - p2 r2 s1 s2 + p1 p2 r1 r2 s1 s2
   
(3,4,6,4) lattice threshold. See Figure 20.

  1 - p1 p3 r1 r3 - p2 p4 r1 r3 + p1 p2 p3 p4 r1 r3 - p1 p3 r2 r4 - 
   p2 p4 r2 r4 + p1 p2 p3 p4 r2 r4 + p1 p3 r1 r2 r3 r4 + 
   p2 p4 r1 r2 r3 r4 - p1 p2 p3 p4 r1 r2 r3 r4 - p3 r2 s1 - 
   p1 p2 p4 r2 s1 + p1 p2 p3 p4 r2 s1 - p1 r1 r2 r3 s1 + 
   p1 p3 r1 r2 r3 s1 + p1 p2 p4 r1 r2 r3 s1 - 
   p1 p2 p3 p4 r1 r2 r3 s1 - p1 r4 s1 - p2 p3 p4 r4 s1 + 
   p1 p2 p3 p4 r4 s1 + p1 p3 r2 r4 s1 + p1 p2 p4 r2 r4 s1 + 
   p2 p3 p4 r2 r4 s1 - 2 p1 p2 p3 p4 r2 r4 s1 - p3 r1 r3 r4 s1 + 
   p1 p3 r1 r3 r4 s1 + p2 p3 p4 r1 r3 r4 s1 - 
   p1 p2 p3 p4 r1 r3 r4 s1 + p1 r1 r2 r3 r4 s1 + p3 r1 r2 r3 r4 s1 - 
   2 p1 p3 r1 r2 r3 r4 s1 - p1 p2 p4 r1 r2 r3 r4 s1 - 
   p2 p3 p4 r1 r2 r3 r4 s1 + 2 p1 p2 p3 p4 r1 r2 r3 r4 s1 - p1 r3 s2 -
    p2 p3 p4 r3 s2 + p1 p2 p3 p4 r3 s2 + p1 p3 r1 r3 s2 + 
   p1 p2 p4 r1 r3 s2 + p2 p3 p4 r1 r3 s2 - 2 p1 p2 p3 p4 r1 r3 s2 - 
   p1 r1 r2 r4 s2 + p1 p3 r1 r2 r4 s2 + p1 p2 p4 r1 r2 r4 s2 - 
   p1 p2 p3 p4 r1 r2 r4 s2 + p1 p3 r2 r3 r4 s2 + 
   p1 p2 p4 r2 r3 r4 s2 + p2 p3 p4 r2 r3 r4 s2 - 
   2 p1 p2 p3 p4 r2 r3 r4 s2 + p1 r1 r2 r3 r4 s2 - 
   2 p1 p3 r1 r2 r3 r4 s2 - 2 p1 p2 p4 r1 r2 r3 r4 s2 - 
   p2 p3 p4 r1 r2 r3 r4 s2 + 3 p1 p2 p3 p4 r1 r2 r3 r4 s2 - 
   r1 r2 s1 s2 + p3 r1 r2 s1 s2 + p1 p2 p4 r1 r2 s1 s2 - 
   p1 p2 p3 p4 r1 r2 s1 s2 - p2 p4 r2 r3 s1 s2 + 
   p1 p2 p4 r2 r3 s1 s2 + p2 p3 p4 r2 r3 s1 s2 - 
   p1 p2 p3 p4 r2 r3 s1 s2 + p1 r1 r2 r3 s1 s2 - 
   p1 p3 r1 r2 r3 s1 s2 + p2 p4 r1 r2 r3 s1 s2 - 
   2 p1 p2 p4 r1 r2 r3 s1 s2 - p2 p3 p4 r1 r2 r3 s1 s2 + 
   2 p1 p2 p3 p4 r1 r2 r3 s1 s2 - p2 p4 r1 r4 s1 s2 + 
   p1 p2 p4 r1 r4 s1 s2 + p2 p3 p4 r1 r4 s1 s2 - 
   p1 p2 p3 p4 r1 r4 s1 s2 + p1 r1 r2 r4 s1 s2 - 
   p1 p3 r1 r2 r4 s1 s2 + p2 p4 r1 r2 r4 s1 s2 - 
   2 p1 p2 p4 r1 r2 r4 s1 s2 - p2 p3 p4 r1 r2 r4 s1 s2 + 
   2 p1 p2 p3 p4 r1 r2 r4 s1 s2 - r3 r4 s1 s2 + p1 r3 r4 s1 s2 + 
   p2 p3 p4 r3 r4 s1 s2 - p1 p2 p3 p4 r3 r4 s1 s2 + 
   p3 r1 r3 r4 s1 s2 - p1 p3 r1 r3 r4 s1 s2 + p2 p4 r1 r3 r4 s1 s2 - 
   p1 p2 p4 r1 r3 r4 s1 s2 - 2 p2 p3 p4 r1 r3 r4 s1 s2 + 
   2 p1 p2 p3 p4 r1 r3 r4 s1 s2 + p3 r2 r3 r4 s1 s2 - 
   p1 p3 r2 r3 r4 s1 s2 + p2 p4 r2 r3 r4 s1 s2 - 
   p1 p2 p4 r2 r3 r4 s1 s2 - 2 p2 p3 p4 r2 r3 r4 s1 s2 + 
   2 p1 p2 p3 p4 r2 r3 r4 s1 s2 + r1 r2 r3 r4 s1 s2 - 
   2 p1 r1 r2 r3 r4 s1 s2 - 2 p3 r1 r2 r3 r4 s1 s2 + 
   3 p1 p3 r1 r2 r3 r4 s1 s2 - 2 p2 p4 r1 r2 r3 r4 s1 s2 + 
   3 p1 p2 p4 r1 r2 r3 r4 s1 s2 + 3 p2 p3 p4 r1 r2 r3 r4 s1 s2 - 
   4 p1 p2 p3 p4 r1 r2 r3 r4 s1 s2 - p2 r1 s3 - p1 p3 p4 r1 s3 + 
   p1 p2 p3 p4 r1 s3 - p1 p2 p3 r3 s3 - p4 r3 s3 + p1 p2 p3 p4 r3 s3 +
    p1 p2 p3 r1 r3 s3 + p2 p4 r1 r3 s3 + p1 p3 p4 r1 r3 s3 - 
   2 p1 p2 p3 p4 r1 r3 s3 - p4 r1 r2 r4 s3 + p2 p4 r1 r2 r4 s3 + 
   p1 p3 p4 r1 r2 r4 s3 - p1 p2 p3 p4 r1 r2 r4 s3 - p2 r2 r3 r4 s3 + 
   p1 p2 p3 r2 r3 r4 s3 + p2 p4 r2 r3 r4 s3 - 
   p1 p2 p3 p4 r2 r3 r4 s3 + p2 r1 r2 r3 r4 s3 - 
   p1 p2 p3 r1 r2 r3 r4 s3 + p4 r1 r2 r3 r4 s3 - 
   2 p2 p4 r1 r2 r3 r4 s3 - p1 p3 p4 r1 r2 r3 r4 s3 + 
   2 p1 p2 p3 p4 r1 r2 r3 r4 s3 - p1 p4 r1 r2 s1 s3 + 
   p1 p2 p4 r1 r2 s1 s3 + p1 p3 p4 r1 r2 s1 s3 - 
   p1 p2 p3 p4 r1 r2 s1 s3 + p1 p2 p3 r2 r3 s1 s3 + 
   p1 p2 p4 r2 r3 s1 s3 + p3 p4 r2 r3 s1 s3 - 
   2 p1 p2 p3 p4 r2 r3 s1 s3 + p1 p2 r1 r2 r3 s1 s3 - 
   p1 p2 p3 r1 r2 r3 s1 s3 + p1 p4 r1 r2 r3 s1 s3 - 
   2 p1 p2 p4 r1 r2 r3 s1 s3 - p1 p3 p4 r1 r2 r3 s1 s3 + 
   2 p1 p2 p3 p4 r1 r2 r3 s1 s3 + p1 p2 r1 r4 s1 s3 + 
   p1 p3 p4 r1 r4 s1 s3 + p2 p3 p4 r1 r4 s1 s3 - 
   2 p1 p2 p3 p4 r1 r4 s1 s3 + p1 p4 r1 r2 r4 s1 s3 - 
   p1 p2 p4 r1 r2 r4 s1 s3 + p3 p4 r1 r2 r4 s1 s3 - 
   2 p1 p3 p4 r1 r2 r4 s1 s3 - p2 p3 p4 r1 r2 r4 s1 s3 + 
   2 p1 p2 p3 p4 r1 r2 r4 s1 s3 - p2 p3 r3 r4 s1 s3 + 
   p1 p2 p3 r3 r4 s1 s3 + p2 p3 p4 r3 r4 s1 s3 - 
   p1 p2 p3 p4 r3 r4 s1 s3 + p2 p3 r1 r3 r4 s1 s3 - 
   p1 p2 p3 r1 r3 r4 s1 s3 + p3 p4 r1 r3 r4 s1 s3 - 
   p1 p3 p4 r1 r3 r4 s1 s3 - 2 p2 p3 p4 r1 r3 r4 s1 s3 + 
   2 p1 p2 p3 p4 r1 r3 r4 s1 s3 + p1 p2 r2 r3 r4 s1 s3 + 
   p2 p3 r2 r3 r4 s1 s3 - 2 p1 p2 p3 r2 r3 r4 s1 s3 - 
   p1 p2 p4 r2 r3 r4 s1 s3 - p2 p3 p4 r2 r3 r4 s1 s3 + 
   2 p1 p2 p3 p4 r2 r3 r4 s1 s3 - 2 p1 p2 r1 r2 r3 r4 s1 s3 - 
   p2 p3 r1 r2 r3 r4 s1 s3 + 2 p1 p2 p3 r1 r2 r3 r4 s1 s3 - 
   p1 p4 r1 r2 r3 r4 s1 s3 + 2 p1 p2 p4 r1 r2 r3 r4 s1 s3 - 
   2 p3 p4 r1 r2 r3 r4 s1 s3 + 2 p1 p3 p4 r1 r2 r3 r4 s1 s3 + 
   2 p2 p3 p4 r1 r2 r3 r4 s1 s3 - 3 p1 p2 p3 p4 r1 r2 r3 r4 s1 s3 - 
   p2 p3 s2 s3 - p1 p4 s2 s3 + p1 p2 p3 p4 s2 s3 + p2 p3 r1 s2 s3 + 
   p1 p2 p4 r1 s2 s3 + p1 p3 p4 r1 s2 s3 - 2 p1 p2 p3 p4 r1 s2 s3 + 
   p1 p2 p3 r3 s2 s3 + p1 p4 r3 s2 s3 + p2 p3 p4 r3 s2 s3 - 
   2 p1 p2 p3 p4 r3 s2 s3 - p1 p2 p3 r1 r3 s2 s3 - 
   p1 p2 p4 r1 r3 s2 s3 - p1 p3 p4 r1 r3 s2 s3 - 
   p2 p3 p4 r1 r3 s2 s3 + 3 p1 p2 p3 p4 r1 r3 s2 s3 - 
   p1 p2 r2 r4 s2 s3 + p1 p2 p3 r2 r4 s2 s3 + p1 p2 p4 r2 r4 s2 s3 - 
   p3 p4 r2 r4 s2 s3 + p1 p3 p4 r2 r4 s2 s3 + p2 p3 p4 r2 r4 s2 s3 - 
   2 p1 p2 p3 p4 r2 r4 s2 s3 + p1 p2 r1 r2 r4 s2 s3 - 
   p1 p2 p3 r1 r2 r4 s2 s3 + p1 p4 r1 r2 r4 s2 s3 - 
   2 p1 p2 p4 r1 r2 r4 s2 s3 + p3 p4 r1 r2 r4 s2 s3 - 
   2 p1 p3 p4 r1 r2 r4 s2 s3 - p2 p3 p4 r1 r2 r4 s2 s3 + 
   3 p1 p2 p3 p4 r1 r2 r4 s2 s3 + p1 p2 r2 r3 r4 s2 s3 + 
   p2 p3 r2 r3 r4 s2 s3 - 2 p1 p2 p3 r2 r3 r4 s2 s3 - 
   p1 p2 p4 r2 r3 r4 s2 s3 + p3 p4 r2 r3 r4 s2 s3 - 
   p1 p3 p4 r2 r3 r4 s2 s3 - 2 p2 p3 p4 r2 r3 r4 s2 s3 + 
   3 p1 p2 p3 p4 r2 r3 r4 s2 s3 - p1 p2 r1 r2 r3 r4 s2 s3 - 
   p2 p3 r1 r2 r3 r4 s2 s3 + 2 p1 p2 p3 r1 r2 r3 r4 s2 s3 - 
   p1 p4 r1 r2 r3 r4 s2 s3 + 2 p1 p2 p4 r1 r2 r3 r4 s2 s3 - 
   p3 p4 r1 r2 r3 r4 s2 s3 + 2 p1 p3 p4 r1 r2 r3 r4 s2 s3 + 
   2 p2 p3 p4 r1 r2 r3 r4 s2 s3 - 4 p1 p2 p3 p4 r1 r2 r3 r4 s2 s3 - 
   p2 r2 s1 s2 s3 + p2 p3 r2 s1 s2 s3 + p1 p2 p4 r2 s1 s2 s3 - 
   p1 p2 p3 p4 r2 s1 s2 s3 + p2 r1 r2 s1 s2 s3 - 
   p2 p3 r1 r2 s1 s2 s3 + p1 p4 r1 r2 s1 s2 s3 - 
   2 p1 p2 p4 r1 r2 s1 s2 s3 - p1 p3 p4 r1 r2 s1 s2 s3 + 
   2 p1 p2 p3 p4 r1 r2 s1 s2 s3 + p1 p2 r2 r3 s1 s2 s3 - 
   p1 p2 p3 r2 r3 s1 s2 s3 + p2 p4 r2 r3 s1 s2 s3 - 
   2 p1 p2 p4 r2 r3 s1 s2 s3 - p2 p3 p4 r2 r3 s1 s2 s3 + 
   2 p1 p2 p3 p4 r2 r3 s1 s2 s3 - p1 p2 r1 r2 r3 s1 s2 s3 + 
   p1 p2 p3 r1 r2 r3 s1 s2 s3 + p4 r1 r2 r3 s1 s2 s3 - 
   p1 p4 r1 r2 r3 s1 s2 s3 - p2 p4 r1 r2 r3 s1 s2 s3 + 
   2 p1 p2 p4 r1 r2 r3 s1 s2 s3 - p3 p4 r1 r2 r3 s1 s2 s3 + 
   p1 p3 p4 r1 r2 r3 s1 s2 s3 + p2 p3 p4 r1 r2 r3 s1 s2 s3 - 
   2 p1 p2 p3 p4 r1 r2 r3 s1 s2 s3 + p1 p2 p3 r4 s1 s2 s3 + 
   p1 p4 r4 s1 s2 s3 + p2 p3 p4 r4 s1 s2 s3 - 
   2 p1 p2 p3 p4 r4 s1 s2 s3 - p1 p2 p3 r1 r4 s1 s2 s3 + 
   p2 p4 r1 r4 s1 s2 s3 - 2 p1 p2 p4 r1 r4 s1 s2 s3 - 
   p1 p3 p4 r1 r4 s1 s2 s3 - 2 p2 p3 p4 r1 r4 s1 s2 s3 + 
   4 p1 p2 p3 p4 r1 r4 s1 s2 s3 + p1 p2 r2 r4 s1 s2 s3 - 
   p1 p2 p3 r2 r4 s1 s2 s3 + p2 p4 r2 r4 s1 s2 s3 - 
   2 p1 p2 p4 r2 r4 s1 s2 s3 + p3 p4 r2 r4 s1 s2 s3 - 
   p1 p3 p4 r2 r4 s1 s2 s3 - 2 p2 p3 p4 r2 r4 s1 s2 s3 + 
   3 p1 p2 p3 p4 r2 r4 s1 s2 s3 - p1 p2 r1 r2 r4 s1 s2 s3 + 
   p1 p2 p3 r1 r2 r4 s1 s2 s3 + p4 r1 r2 r4 s1 s2 s3 - 
   2 p1 p4 r1 r2 r4 s1 s2 s3 - 2 p2 p4 r1 r2 r4 s1 s2 s3 + 
   4 p1 p2 p4 r1 r2 r4 s1 s2 s3 - 2 p3 p4 r1 r2 r4 s1 s2 s3 + 
   3 p1 p3 p4 r1 r2 r4 s1 s2 s3 + 3 p2 p3 p4 r1 r2 r4 s1 s2 s3 - 
   5 p1 p2 p3 p4 r1 r2 r4 s1 s2 s3 + p2 p3 r3 r4 s1 s2 s3 - 
   p1 p2 p3 r3 r4 s1 s2 s3 + p4 r3 r4 s1 s2 s3 - 
   p1 p4 r3 r4 s1 s2 s3 - 2 p2 p3 p4 r3 r4 s1 s2 s3 + 
   2 p1 p2 p3 p4 r3 r4 s1 s2 s3 - p2 p3 r1 r3 r4 s1 s2 s3 + 
   p1 p2 p3 r1 r3 r4 s1 s2 s3 - p2 p4 r1 r3 r4 s1 s2 s3 + 
   p1 p2 p4 r1 r3 r4 s1 s2 s3 - p3 p4 r1 r3 r4 s1 s2 s3 + 
   p1 p3 p4 r1 r3 r4 s1 s2 s3 + 3 p2 p3 p4 r1 r3 r4 s1 s2 s3 - 
   3 p1 p2 p3 p4 r1 r3 r4 s1 s2 s3 + p2 r2 r3 r4 s1 s2 s3 - 
   2 p1 p2 r2 r3 r4 s1 s2 s3 - 2 p2 p3 r2 r3 r4 s1 s2 s3 + 
   2 p1 p2 p3 r2 r3 r4 s1 s2 s3 - 2 p2 p4 r2 r3 r4 s1 s2 s3 + 
   2 p1 p2 p4 r2 r3 r4 s1 s2 s3 - 2 p3 p4 r2 r3 r4 s1 s2 s3 + 
   p1 p3 p4 r2 r3 r4 s1 s2 s3 + 4 p2 p3 p4 r2 r3 r4 s1 s2 s3 - 
   3 p1 p2 p3 p4 r2 r3 r4 s1 s2 s3 - p2 r1 r2 r3 r4 s1 s2 s3 + 
   2 p1 p2 r1 r2 r3 r4 s1 s2 s3 + 2 p2 p3 r1 r2 r3 r4 s1 s2 s3 - 
   2 p1 p2 p3 r1 r2 r3 r4 s1 s2 s3 - 2 p4 r1 r2 r3 r4 s1 s2 s3 + 
   2 p1 p4 r1 r2 r3 r4 s1 s2 s3 + 3 p2 p4 r1 r2 r3 r4 s1 s2 s3 - 
   3 p1 p2 p4 r1 r2 r3 r4 s1 s2 s3 + 4 p3 p4 r1 r2 r3 r4 s1 s2 s3 - 
   3 p1 p3 p4 r1 r2 r3 r4 s1 s2 s3 - 
   5 p2 p3 p4 r1 r2 r3 r4 s1 s2 s3 + 
   4 p1 p2 p3 p4 r1 r2 r3 r4 s1 s2 s3 - p2 r2 s4 - p1 p3 p4 r2 s4 + 
   p1 p2 p3 p4 r2 s4 + p1 p2 p3 r1 r2 r3 s4 + p2 p4 r1 r2 r3 s4 + 
   p1 p3 p4 r1 r2 r3 s4 - 2 p1 p2 p3 p4 r1 r2 r3 s4 + 
   p1 p2 p3 r2 r4 s4 + p2 p4 r2 r4 s4 + p1 p3 p4 r2 r4 s4 - 
   2 p1 p2 p3 p4 r2 r4 s4 - p2 r1 r3 r4 s4 + p1 p2 p3 r1 r3 r4 s4 + 
   p2 p4 r1 r3 r4 s4 - p1 p2 p3 p4 r1 r3 r4 s4 + p2 r1 r2 r3 r4 s4 - 
   2 p1 p2 p3 r1 r2 r3 r4 s4 - 2 p2 p4 r1 r2 r3 r4 s4 - 
   p1 p3 p4 r1 r2 r3 r4 s4 + 3 p1 p2 p3 p4 r1 r2 r3 r4 s4 - 
   p2 p3 s1 s4 - p1 p4 s1 s4 + p1 p2 p3 p4 s1 s4 + p2 p3 r2 s1 s4 + 
   p1 p2 p4 r2 s1 s4 + p1 p3 p4 r2 s1 s4 - 2 p1 p2 p3 p4 r2 s1 s4 - 
   p1 p2 r1 r3 s1 s4 + p1 p2 p3 r1 r3 s1 s4 + p1 p2 p4 r1 r3 s1 s4 - 
   p3 p4 r1 r3 s1 s4 + p1 p3 p4 r1 r3 s1 s4 + p2 p3 p4 r1 r3 s1 s4 - 
   2 p1 p2 p3 p4 r1 r3 s1 s4 + p1 p2 r1 r2 r3 s1 s4 - 
   p1 p2 p3 r1 r2 r3 s1 s4 + p1 p4 r1 r2 r3 s1 s4 - 
   2 p1 p2 p4 r1 r2 r3 s1 s4 + p3 p4 r1 r2 r3 s1 s4 - 
   2 p1 p3 p4 r1 r2 r3 s1 s4 - p2 p3 p4 r1 r2 r3 s1 s4 + 
   3 p1 p2 p3 p4 r1 r2 r3 s1 s4 + p1 p2 p3 r4 s1 s4 + p1 p4 r4 s1 s4 +
    p2 p3 p4 r4 s1 s4 - 2 p1 p2 p3 p4 r4 s1 s4 - 
   p1 p2 p3 r2 r4 s1 s4 - p1 p2 p4 r2 r4 s1 s4 - 
   p1 p3 p4 r2 r4 s1 s4 - p2 p3 p4 r2 r4 s1 s4 + 
   3 p1 p2 p3 p4 r2 r4 s1 s4 + p1 p2 r1 r3 r4 s1 s4 + 
   p2 p3 r1 r3 r4 s1 s4 - 2 p1 p2 p3 r1 r3 r4 s1 s4 - 
   p1 p2 p4 r1 r3 r4 s1 s4 + p3 p4 r1 r3 r4 s1 s4 - 
   p1 p3 p4 r1 r3 r4 s1 s4 - 2 p2 p3 p4 r1 r3 r4 s1 s4 + 
   3 p1 p2 p3 p4 r1 r3 r4 s1 s4 - p1 p2 r1 r2 r3 r4 s1 s4 - 
   p2 p3 r1 r2 r3 r4 s1 s4 + 2 p1 p2 p3 r1 r2 r3 r4 s1 s4 - 
   p1 p4 r1 r2 r3 r4 s1 s4 + 2 p1 p2 p4 r1 r2 r3 r4 s1 s4 - 
   p3 p4 r1 r2 r3 r4 s1 s4 + 2 p1 p3 p4 r1 r2 r3 r4 s1 s4 + 
   2 p2 p3 p4 r1 r2 r3 r4 s1 s4 - 4 p1 p2 p3 p4 r1 r2 r3 r4 s1 s4 - 
   p1 p4 r1 r2 s2 s4 + p1 p2 p4 r1 r2 s2 s4 + p1 p3 p4 r1 r2 s2 s4 - 
   p1 p2 p3 p4 r1 r2 s2 s4 + p1 p2 r2 r3 s2 s4 + 
   p1 p3 p4 r2 r3 s2 s4 + p2 p3 p4 r2 r3 s2 s4 - 
   2 p1 p2 p3 p4 r2 r3 s2 s4 - p1 p2 p3 r1 r2 r3 s2 s4 + 
   p1 p4 r1 r2 r3 s2 s4 - 2 p1 p2 p4 r1 r2 r3 s2 s4 - 
   2 p1 p3 p4 r1 r2 r3 s2 s4 - p2 p3 p4 r1 r2 r3 s2 s4 + 
   4 p1 p2 p3 p4 r1 r2 r3 s2 s4 + p1 p2 r1 r2 r4 s2 s4 - 
   p1 p2 p3 r1 r2 r4 s2 s4 + p1 p4 r1 r2 r4 s2 s4 - 
   2 p1 p2 p4 r1 r2 r4 s2 s4 - p1 p3 p4 r1 r2 r4 s2 s4 + 
   2 p1 p2 p3 p4 r1 r2 r4 s2 s4 - p2 p3 r3 r4 s2 s4 + 
   p1 p2 p3 r3 r4 s2 s4 + p2 p3 p4 r3 r4 s2 s4 - 
   p1 p2 p3 p4 r3 r4 s2 s4 + p1 p2 r1 r3 r4 s2 s4 + 
   p2 p3 r1 r3 r4 s2 s4 - 2 p1 p2 p3 r1 r3 r4 s2 s4 - 
   p1 p2 p4 r1 r3 r4 s2 s4 - p2 p3 p4 r1 r3 r4 s2 s4 + 
   2 p1 p2 p3 p4 r1 r3 r4 s2 s4 + p2 p3 r2 r3 r4 s2 s4 - 
   2 p1 p2 p3 r2 r3 r4 s2 s4 - p1 p2 p4 r2 r3 r4 s2 s4 - 
   p1 p3 p4 r2 r3 r4 s2 s4 - 2 p2 p3 p4 r2 r3 r4 s2 s4 + 
   4 p1 p2 p3 p4 r2 r3 r4 s2 s4 - 2 p1 p2 r1 r2 r3 r4 s2 s4 - 
   p2 p3 r1 r2 r3 r4 s2 s4 + 4 p1 p2 p3 r1 r2 r3 r4 s2 s4 - 
   p1 p4 r1 r2 r3 r4 s2 s4 + 4 p1 p2 p4 r1 r2 r3 r4 s2 s4 + 
   2 p1 p3 p4 r1 r2 r3 r4 s2 s4 + 2 p2 p3 p4 r1 r2 r3 r4 s2 s4 - 
   7 p1 p2 p3 p4 r1 r2 r3 r4 s2 s4 - p2 r1 s1 s2 s4 + 
   p2 p3 r1 s1 s2 s4 + p1 p2 p4 r1 s1 s2 s4 - 
   p1 p2 p3 p4 r1 s1 s2 s4 + p2 r1 r2 s1 s2 s4 - 
   p2 p3 r1 r2 s1 s2 s4 + p1 p4 r1 r2 s1 s2 s4 - 
   2 p1 p2 p4 r1 r2 s1 s2 s4 - p1 p3 p4 r1 r2 s1 s2 s4 + 
   2 p1 p2 p3 p4 r1 r2 s1 s2 s4 - p4 r3 s1 s2 s4 + p1 p4 r3 s1 s2 s4 +
    p2 p3 p4 r3 s1 s2 s4 - p1 p2 p3 p4 r3 s1 s2 s4 + 
   p1 p2 r1 r3 s1 s2 s4 - p1 p2 p3 r1 r3 s1 s2 s4 + 
   p2 p4 r1 r3 s1 s2 s4 - 2 p1 p2 p4 r1 r3 s1 s2 s4 + 
   p3 p4 r1 r3 s1 s2 s4 - p1 p3 p4 r1 r3 s1 s2 s4 - 
   2 p2 p3 p4 r1 r3 s1 s2 s4 + 3 p1 p2 p3 p4 r1 r3 s1 s2 s4 + 
   p2 p4 r2 r3 s1 s2 s4 - p1 p2 p4 r2 r3 s1 s2 s4 + 
   p3 p4 r2 r3 s1 s2 s4 - p1 p3 p4 r2 r3 s1 s2 s4 - 
   2 p2 p3 p4 r2 r3 s1 s2 s4 + 2 p1 p2 p3 p4 r2 r3 s1 s2 s4 - 
   p1 p2 r1 r2 r3 s1 s2 s4 + p1 p2 p3 r1 r2 r3 s1 s2 s4 + 
   p4 r1 r2 r3 s1 s2 s4 - 2 p1 p4 r1 r2 r3 s1 s2 s4 - 
   2 p2 p4 r1 r2 r3 s1 s2 s4 + 4 p1 p2 p4 r1 r2 r3 s1 s2 s4 - 
   2 p3 p4 r1 r2 r3 s1 s2 s4 + 3 p1 p3 p4 r1 r2 r3 s1 s2 s4 + 
   3 p2 p3 p4 r1 r2 r3 s1 s2 s4 - 5 p1 p2 p3 p4 r1 r2 r3 s1 s2 s4 + 
   p1 p2 r1 r4 s1 s2 s4 - p1 p2 p3 r1 r4 s1 s2 s4 + 
   p2 p4 r1 r4 s1 s2 s4 - 2 p1 p2 p4 r1 r4 s1 s2 s4 - 
   p2 p3 p4 r1 r4 s1 s2 s4 + 2 p1 p2 p3 p4 r1 r4 s1 s2 s4 - 
   p1 p2 r1 r2 r4 s1 s2 s4 + p1 p2 p3 r1 r2 r4 s1 s2 s4 - 
   p1 p4 r1 r2 r4 s1 s2 s4 - p2 p4 r1 r2 r4 s1 s2 s4 + 
   3 p1 p2 p4 r1 r2 r4 s1 s2 s4 + p1 p3 p4 r1 r2 r4 s1 s2 s4 + 
   p2 p3 p4 r1 r2 r4 s1 s2 s4 - 3 p1 p2 p3 p4 r1 r2 r4 s1 s2 s4 + 
   p2 p3 r3 r4 s1 s2 s4 - p1 p2 p3 r3 r4 s1 s2 s4 + 
   p4 r3 r4 s1 s2 s4 - p1 p4 r3 r4 s1 s2 s4 - 
   2 p2 p3 p4 r3 r4 s1 s2 s4 + 2 p1 p2 p3 p4 r3 r4 s1 s2 s4 + 
   p2 r1 r3 r4 s1 s2 s4 - 2 p1 p2 r1 r3 r4 s1 s2 s4 - 
   2 p2 p3 r1 r3 r4 s1 s2 s4 + 3 p1 p2 p3 r1 r3 r4 s1 s2 s4 - 
   2 p2 p4 r1 r3 r4 s1 s2 s4 + 3 p1 p2 p4 r1 r3 r4 s1 s2 s4 - 
   p3 p4 r1 r3 r4 s1 s2 s4 + p1 p3 p4 r1 r3 r4 s1 s2 s4 + 
   4 p2 p3 p4 r1 r3 r4 s1 s2 s4 - 5 p1 p2 p3 p4 r1 r3 r4 s1 s2 s4 - 
   p2 p3 r2 r3 r4 s1 s2 s4 + p1 p2 p3 r2 r3 r4 s1 s2 s4 - 
   p2 p4 r2 r3 r4 s1 s2 s4 + p1 p2 p4 r2 r3 r4 s1 s2 s4 - 
   p3 p4 r2 r3 r4 s1 s2 s4 + p1 p3 p4 r2 r3 r4 s1 s2 s4 + 
   3 p2 p3 p4 r2 r3 r4 s1 s2 s4 - 3 p1 p2 p3 p4 r2 r3 r4 s1 s2 s4 - 
   p2 r1 r2 r3 r4 s1 s2 s4 + 2 p1 p2 r1 r2 r3 r4 s1 s2 s4 + 
   2 p2 p3 r1 r2 r3 r4 s1 s2 s4 - 3 p1 p2 p3 r1 r2 r3 r4 s1 s2 s4 - 
   p4 r1 r2 r3 r4 s1 s2 s4 + 2 p1 p4 r1 r2 r3 r4 s1 s2 s4 + 
   3 p2 p4 r1 r2 r3 r4 s1 s2 s4 - 5 p1 p2 p4 r1 r2 r3 r4 s1 s2 s4 + 
   2 p3 p4 r1 r2 r3 r4 s1 s2 s4 - 3 p1 p3 p4 r1 r2 r3 r4 s1 s2 s4 - 
   5 p2 p3 p4 r1 r2 r3 r4 s1 s2 s4 + 
   7 p1 p2 p3 p4 r1 r2 r3 r4 s1 s2 s4 - r1 r2 s3 s4 + p2 r1 r2 s3 s4 +
    p1 p3 p4 r1 r2 s3 s4 - p1 p2 p3 p4 r1 r2 s3 s4 - 
   p1 p3 r2 r3 s3 s4 + p1 p2 p3 r2 r3 s3 s4 + p1 p3 p4 r2 r3 s3 s4 - 
   p1 p2 p3 p4 r2 r3 s3 s4 + p1 p3 r1 r2 r3 s3 s4 - 
   p1 p2 p3 r1 r2 r3 s3 s4 + p4 r1 r2 r3 s3 s4 - 
   p2 p4 r1 r2 r3 s3 s4 - 2 p1 p3 p4 r1 r2 r3 s3 s4 + 
   2 p1 p2 p3 p4 r1 r2 r3 s3 s4 - p1 p3 r1 r4 s3 s4 + 
   p1 p2 p3 r1 r4 s3 s4 + p1 p3 p4 r1 r4 s3 s4 - 
   p1 p2 p3 p4 r1 r4 s3 s4 + p1 p3 r1 r2 r4 s3 s4 - 
   p1 p2 p3 r1 r2 r4 s3 s4 + p4 r1 r2 r4 s3 s4 - 
   p2 p4 r1 r2 r4 s3 s4 - 2 p1 p3 p4 r1 r2 r4 s3 s4 + 
   2 p1 p2 p3 p4 r1 r2 r4 s3 s4 - r3 r4 s3 s4 + p1 p2 p3 r3 r4 s3 s4 +
    p4 r3 r4 s3 s4 - p1 p2 p3 p4 r3 r4 s3 s4 + p2 r1 r3 r4 s3 s4 + 
   p1 p3 r1 r3 r4 s3 s4 - 2 p1 p2 p3 r1 r3 r4 s3 s4 - 
   p2 p4 r1 r3 r4 s3 s4 - p1 p3 p4 r1 r3 r4 s3 s4 + 
   2 p1 p2 p3 p4 r1 r3 r4 s3 s4 + p2 r2 r3 r4 s3 s4 + 
   p1 p3 r2 r3 r4 s3 s4 - 2 p1 p2 p3 r2 r3 r4 s3 s4 - 
   p2 p4 r2 r3 r4 s3 s4 - p1 p3 p4 r2 r3 r4 s3 s4 + 
   2 p1 p2 p3 p4 r2 r3 r4 s3 s4 + r1 r2 r3 r4 s3 s4 - 
   2 p2 r1 r2 r3 r4 s3 s4 - 2 p1 p3 r1 r2 r3 r4 s3 s4 + 
   3 p1 p2 p3 r1 r2 r3 r4 s3 s4 - 2 p4 r1 r2 r3 r4 s3 s4 + 
   3 p2 p4 r1 r2 r3 r4 s3 s4 + 3 p1 p3 p4 r1 r2 r3 r4 s3 s4 - 
   4 p1 p2 p3 p4 r1 r2 r3 r4 s3 s4 + p2 p3 r1 s1 s3 s4 + 
   p1 p2 p4 r1 s1 s3 s4 + p1 p3 p4 r1 s1 s3 s4 - 
   2 p1 p2 p3 p4 r1 s1 s3 s4 + p3 r1 r2 s1 s3 s4 - 
   p2 p3 r1 r2 s1 s3 s4 + p1 p4 r1 r2 s1 s3 s4 - 
   p1 p2 p4 r1 r2 s1 s3 s4 - 2 p1 p3 p4 r1 r2 s1 s3 s4 + 
   2 p1 p2 p3 p4 r1 r2 s1 s3 s4 - p1 r3 s1 s3 s4 + 
   p1 p2 p3 r3 s1 s3 s4 + p1 p4 r3 s1 s3 s4 - 
   p1 p2 p3 p4 r3 s1 s3 s4 + p1 p2 r1 r3 s1 s3 s4 + 
   p1 p3 r1 r3 s1 s3 s4 - 2 p1 p2 p3 r1 r3 s1 s3 s4 - 
   p1 p2 p4 r1 r3 s1 s3 s4 + p3 p4 r1 r3 s1 s3 s4 - 
   2 p1 p3 p4 r1 r3 s1 s3 s4 - p2 p3 p4 r1 r3 s1 s3 s4 + 
   3 p1 p2 p3 p4 r1 r3 s1 s3 s4 + p1 p2 r2 r3 s1 s3 s4 + 
   p1 p3 r2 r3 s1 s3 s4 - 2 p1 p2 p3 r2 r3 s1 s3 s4 - 
   p1 p2 p4 r2 r3 s1 s3 s4 - p1 p3 p4 r2 r3 s1 s3 s4 + 
   2 p1 p2 p3 p4 r2 r3 s1 s3 s4 + p1 r1 r2 r3 s1 s3 s4 - 
   2 p1 p2 r1 r2 r3 s1 s3 s4 - 2 p1 p3 r1 r2 r3 s1 s3 s4 + 
   2 p1 p2 p3 r1 r2 r3 s1 s3 s4 - 2 p1 p4 r1 r2 r3 s1 s3 s4 + 
   2 p1 p2 p4 r1 r2 r3 s1 s3 s4 - 2 p3 p4 r1 r2 r3 s1 s3 s4 + 
   4 p1 p3 p4 r1 r2 r3 s1 s3 s4 + p2 p3 p4 r1 r2 r3 s1 s3 s4 - 
   3 p1 p2 p3 p4 r1 r2 r3 s1 s3 s4 + p1 p3 r1 r4 s1 s3 s4 - 
   2 p1 p2 p3 r1 r4 s1 s3 s4 - p1 p2 p4 r1 r4 s1 s3 s4 - 
   2 p1 p3 p4 r1 r4 s1 s3 s4 - p2 p3 p4 r1 r4 s1 s3 s4 + 
   4 p1 p2 p3 p4 r1 r4 s1 s3 s4 - p1 p3 r1 r2 r4 s1 s3 s4 + 
   p1 p2 p3 r1 r2 r4 s1 s3 s4 - p1 p4 r1 r2 r4 s1 s3 s4 + 
   p1 p2 p4 r1 r2 r4 s1 s3 s4 - p3 p4 r1 r2 r4 s1 s3 s4 + 
   3 p1 p3 p4 r1 r2 r4 s1 s3 s4 + p2 p3 p4 r1 r2 r4 s1 s3 s4 - 
   3 p1 p2 p3 p4 r1 r2 r4 s1 s3 s4 + p1 r3 r4 s1 s3 s4 + 
   p2 p3 r3 r4 s1 s3 s4 - 2 p1 p2 p3 r3 r4 s1 s3 s4 - 
   p1 p4 r3 r4 s1 s3 s4 - p2 p3 p4 r3 r4 s1 s3 s4 + 
   2 p1 p2 p3 p4 r3 r4 s1 s3 s4 - p1 p2 r1 r3 r4 s1 s3 s4 + 
   p3 r1 r3 r4 s1 s3 s4 - 2 p1 p3 r1 r3 r4 s1 s3 s4 - 
   2 p2 p3 r1 r3 r4 s1 s3 s4 + 4 p1 p2 p3 r1 r3 r4 s1 s3 s4 + 
   p1 p2 p4 r1 r3 r4 s1 s3 s4 - 2 p3 p4 r1 r3 r4 s1 s3 s4 + 
   3 p1 p3 p4 r1 r3 r4 s1 s3 s4 + 3 p2 p3 p4 r1 r3 r4 s1 s3 s4 - 
   5 p1 p2 p3 p4 r1 r3 r4 s1 s3 s4 - p1 p2 r2 r3 r4 s1 s3 s4 + 
   p3 r2 r3 r4 s1 s3 s4 - p1 p3 r2 r3 r4 s1 s3 s4 - 
   p2 p3 r2 r3 r4 s1 s3 s4 + 2 p1 p2 p3 r2 r3 r4 s1 s3 s4 + 
   p1 p2 p4 r2 r3 r4 s1 s3 s4 - p3 p4 r2 r3 r4 s1 s3 s4 + 
   p1 p3 p4 r2 r3 r4 s1 s3 s4 + p2 p3 p4 r2 r3 r4 s1 s3 s4 - 
   2 p1 p2 p3 p4 r2 r3 r4 s1 s3 s4 - p1 r1 r2 r3 r4 s1 s3 s4 + 
   2 p1 p2 r1 r2 r3 r4 s1 s3 s4 - 2 p3 r1 r2 r3 r4 s1 s3 s4 + 
   3 p1 p3 r1 r2 r3 r4 s1 s3 s4 + 2 p2 p3 r1 r2 r3 r4 s1 s3 s4 - 
   3 p1 p2 p3 r1 r2 r3 r4 s1 s3 s4 + 2 p1 p4 r1 r2 r3 r4 s1 s3 s4 - 
   2 p1 p2 p4 r1 r2 r3 r4 s1 s3 s4 + 4 p3 p4 r1 r2 r3 r4 s1 s3 s4 - 
   5 p1 p3 p4 r1 r2 r3 r4 s1 s3 s4 - 
   3 p2 p3 p4 r1 r2 r3 r4 s1 s3 s4 + 
   4 p1 p2 p3 p4 r1 r2 r3 r4 s1 s3 s4 - p3 r2 s2 s3 s4 + 
   p2 p3 r2 s2 s3 s4 + p1 p3 p4 r2 s2 s3 s4 - 
   p1 p2 p3 p4 r2 s2 s3 s4 + p3 r1 r2 s2 s3 s4 - 
   p2 p3 r1 r2 s2 s3 s4 + p1 p4 r1 r2 s2 s3 s4 - 
   p1 p2 p4 r1 r2 s2 s3 s4 - 2 p1 p3 p4 r1 r2 s2 s3 s4 + 
   2 p1 p2 p3 p4 r1 r2 s2 s3 s4 + p1 p3 r2 r3 s2 s3 s4 - 
   p1 p2 p3 r2 r3 s2 s3 s4 + p3 p4 r2 r3 s2 s3 s4 - 
   2 p1 p3 p4 r2 r3 s2 s3 s4 - p2 p3 p4 r2 r3 s2 s3 s4 + 
   2 p1 p2 p3 p4 r2 r3 s2 s3 s4 - p1 p3 r1 r2 r3 s2 s3 s4 + 
   p1 p2 p3 r1 r2 r3 s2 s3 s4 - p1 p4 r1 r2 r3 s2 s3 s4 + 
   p1 p2 p4 r1 r2 r3 s2 s3 s4 - p3 p4 r1 r2 r3 s2 s3 s4 + 
   3 p1 p3 p4 r1 r2 r3 s2 s3 s4 + p2 p3 p4 r1 r2 r3 s2 s3 s4 - 
   3 p1 p2 p3 p4 r1 r2 r3 s2 s3 s4 - p1 r4 s2 s3 s4 + 
   p1 p2 p3 r4 s2 s3 s4 + p1 p4 r4 s2 s3 s4 - 
   p1 p2 p3 p4 r4 s2 s3 s4 + p1 p2 r1 r4 s2 s3 s4 + 
   p1 p3 r1 r4 s2 s3 s4 - 2 p1 p2 p3 r1 r4 s2 s3 s4 - 
   p1 p2 p4 r1 r4 s2 s3 s4 - p1 p3 p4 r1 r4 s2 s3 s4 + 
   2 p1 p2 p3 p4 r1 r4 s2 s3 s4 + p1 p2 r2 r4 s2 s3 s4 + 
   p1 p3 r2 r4 s2 s3 s4 - 2 p1 p2 p3 r2 r4 s2 s3 s4 - 
   p1 p2 p4 r2 r4 s2 s3 s4 + p3 p4 r2 r4 s2 s3 s4 - 
   2 p1 p3 p4 r2 r4 s2 s3 s4 - p2 p3 p4 r2 r4 s2 s3 s4 + 
   3 p1 p2 p3 p4 r2 r4 s2 s3 s4 + p1 r1 r2 r4 s2 s3 s4 - 
   2 p1 p2 r1 r2 r4 s2 s3 s4 - 2 p1 p3 r1 r2 r4 s2 s3 s4 + 
   3 p1 p2 p3 r1 r2 r4 s2 s3 s4 - 2 p1 p4 r1 r2 r4 s2 s3 s4 + 
   3 p1 p2 p4 r1 r2 r4 s2 s3 s4 - p3 p4 r1 r2 r4 s2 s3 s4 + 
   4 p1 p3 p4 r1 r2 r4 s2 s3 s4 + p2 p3 p4 r1 r2 r4 s2 s3 s4 - 
   5 p1 p2 p3 p4 r1 r2 r4 s2 s3 s4 + p1 r3 r4 s2 s3 s4 + 
   p2 p3 r3 r4 s2 s3 s4 - 2 p1 p2 p3 r3 r4 s2 s3 s4 - 
   p1 p4 r3 r4 s2 s3 s4 - p2 p3 p4 r3 r4 s2 s3 s4 + 
   2 p1 p2 p3 p4 r3 r4 s2 s3 s4 - p1 p2 r1 r3 r4 s2 s3 s4 - 
   p1 p3 r1 r3 r4 s2 s3 s4 - p2 p3 r1 r3 r4 s2 s3 s4 + 
   3 p1 p2 p3 r1 r3 r4 s2 s3 s4 + p1 p2 p4 r1 r3 r4 s2 s3 s4 + 
   p1 p3 p4 r1 r3 r4 s2 s3 s4 + p2 p3 p4 r1 r3 r4 s2 s3 s4 - 
   3 p1 p2 p3 p4 r1 r3 r4 s2 s3 s4 - p1 p2 r2 r3 r4 s2 s3 s4 + 
   p3 r2 r3 r4 s2 s3 s4 - 2 p1 p3 r2 r3 r4 s2 s3 s4 - 
   2 p2 p3 r2 r3 r4 s2 s3 s4 + 4 p1 p2 p3 r2 r3 r4 s2 s3 s4 + 
   p1 p2 p4 r2 r3 r4 s2 s3 s4 - 2 p3 p4 r2 r3 r4 s2 s3 s4 + 
   3 p1 p3 p4 r2 r3 r4 s2 s3 s4 + 3 p2 p3 p4 r2 r3 r4 s2 s3 s4 - 
   5 p1 p2 p3 p4 r2 r3 r4 s2 s3 s4 - p1 r1 r2 r3 r4 s2 s3 s4 + 
   2 p1 p2 r1 r2 r3 r4 s2 s3 s4 - p3 r1 r2 r3 r4 s2 s3 s4 + 
   3 p1 p3 r1 r2 r3 r4 s2 s3 s4 + 2 p2 p3 r1 r2 r3 r4 s2 s3 s4 - 
   5 p1 p2 p3 r1 r2 r3 r4 s2 s3 s4 + 2 p1 p4 r1 r2 r3 r4 s2 s3 s4 - 
   3 p1 p2 p4 r1 r2 r3 r4 s2 s3 s4 + 2 p3 p4 r1 r2 r3 r4 s2 s3 s4 - 
   5 p1 p3 p4 r1 r2 r3 r4 s2 s3 s4 - 
   3 p2 p3 p4 r1 r2 r3 r4 s2 s3 s4 + 
   7 p1 p2 p3 p4 r1 r2 r3 r4 s2 s3 s4 + p2 p3 s1 s2 s3 s4 + 
   p1 p4 s1 s2 s3 s4 - p1 p2 p3 p4 s1 s2 s3 s4 + p2 r1 s1 s2 s3 s4 - 
   2 p2 p3 r1 s1 s2 s3 s4 - 2 p1 p2 p4 r1 s1 s2 s3 s4 - 
   p1 p3 p4 r1 s1 s2 s3 s4 + 3 p1 p2 p3 p4 r1 s1 s2 s3 s4 + 
   p2 r2 s1 s2 s3 s4 + p3 r2 s1 s2 s3 s4 - 2 p2 p3 r2 s1 s2 s3 s4 - 
   p1 p2 p4 r2 s1 s2 s3 s4 - p1 p3 p4 r2 s1 s2 s3 s4 + 
   2 p1 p2 p3 p4 r2 s1 s2 s3 s4 + r1 r2 s1 s2 s3 s4 - 
   2 p2 r1 r2 s1 s2 s3 s4 - 2 p3 r1 r2 s1 s2 s3 s4 + 
   3 p2 p3 r1 r2 s1 s2 s3 s4 - 2 p1 p4 r1 r2 s1 s2 s3 s4 + 
   3 p1 p2 p4 r1 r2 s1 s2 s3 s4 + 3 p1 p3 p4 r1 r2 s1 s2 s3 s4 - 
   4 p1 p2 p3 p4 r1 r2 s1 s2 s3 s4 + p1 r3 s1 s2 s3 s4 - 
   p1 p2 p3 r3 s1 s2 s3 s4 + p4 r3 s1 s2 s3 s4 - 
   2 p1 p4 r3 s1 s2 s3 s4 - p2 p3 p4 r3 s1 s2 s3 s4 + 
   2 p1 p2 p3 p4 r3 s1 s2 s3 s4 - p1 p2 r1 r3 s1 s2 s3 s4 - 
   p1 p3 r1 r3 s1 s2 s3 s4 + 2 p1 p2 p3 r1 r3 s1 s2 s3 s4 - 
   p2 p4 r1 r3 s1 s2 s3 s4 + 2 p1 p2 p4 r1 r3 s1 s2 s3 s4 - 
   p3 p4 r1 r3 s1 s2 s3 s4 + 2 p1 p3 p4 r1 r3 s1 s2 s3 s4 + 
   2 p2 p3 p4 r1 r3 s1 s2 s3 s4 - 4 p1 p2 p3 p4 r1 r3 s1 s2 s3 s4 - 
   2 p1 p2 r2 r3 s1 s2 s3 s4 - p1 p3 r2 r3 s1 s2 s3 s4 + 
   2 p1 p2 p3 r2 r3 s1 s2 s3 s4 - p2 p4 r2 r3 s1 s2 s3 s4 + 
   2 p1 p2 p4 r2 r3 s1 s2 s3 s4 - 2 p3 p4 r2 r3 s1 s2 s3 s4 + 
   2 p1 p3 p4 r2 r3 s1 s2 s3 s4 + 2 p2 p3 p4 r2 r3 s1 s2 s3 s4 - 
   3 p1 p2 p3 p4 r2 r3 s1 s2 s3 s4 - p1 r1 r2 r3 s1 s2 s3 s4 + 
   2 p1 p2 r1 r2 r3 s1 s2 s3 s4 + 2 p1 p3 r1 r2 r3 s1 s2 s3 s4 - 
   2 p1 p2 p3 r1 r2 r3 s1 s2 s3 s4 - 2 p4 r1 r2 r3 s1 s2 s3 s4 + 
   3 p1 p4 r1 r2 r3 s1 s2 s3 s4 + 2 p2 p4 r1 r2 r3 s1 s2 s3 s4 - 
   3 p1 p2 p4 r1 r2 r3 s1 s2 s3 s4 + 4 p3 p4 r1 r2 r3 s1 s2 s3 s4 - 
   5 p1 p3 p4 r1 r2 r3 s1 s2 s3 s4 - 
   3 p2 p3 p4 r1 r2 r3 s1 s2 s3 s4 + 
   4 p1 p2 p3 p4 r1 r2 r3 s1 s2 s3 s4 + p1 r4 s1 s2 s3 s4 - 
   2 p1 p2 p3 r4 s1 s2 s3 s4 - 2 p1 p4 r4 s1 s2 s3 s4 - 
   p2 p3 p4 r4 s1 s2 s3 s4 + 3 p1 p2 p3 p4 r4 s1 s2 s3 s4 - 
   2 p1 p2 r1 r4 s1 s2 s3 s4 - p1 p3 r1 r4 s1 s2 s3 s4 + 
   4 p1 p2 p3 r1 r4 s1 s2 s3 s4 - p2 p4 r1 r4 s1 s2 s3 s4 + 
   4 p1 p2 p4 r1 r4 s1 s2 s3 s4 + 2 p1 p3 p4 r1 r4 s1 s2 s3 s4 + 
   2 p2 p3 p4 r1 r4 s1 s2 s3 s4 - 7 p1 p2 p3 p4 r1 r4 s1 s2 s3 s4 - 
   p1 p2 r2 r4 s1 s2 s3 s4 - p1 p3 r2 r4 s1 s2 s3 s4 + 
   2 p1 p2 p3 r2 r4 s1 s2 s3 s4 - p2 p4 r2 r4 s1 s2 s3 s4 + 
   2 p1 p2 p4 r2 r4 s1 s2 s3 s4 - p3 p4 r2 r4 s1 s2 s3 s4 + 
   2 p1 p3 p4 r2 r4 s1 s2 s3 s4 + 2 p2 p3 p4 r2 r4 s1 s2 s3 s4 - 
   4 p1 p2 p3 p4 r2 r4 s1 s2 s3 s4 - p1 r1 r2 r4 s1 s2 s3 s4 + 
   2 p1 p2 r1 r2 r4 s1 s2 s3 s4 + 2 p1 p3 r1 r2 r4 s1 s2 s3 s4 - 
   3 p1 p2 p3 r1 r2 r4 s1 s2 s3 s4 - p4 r1 r2 r4 s1 s2 s3 s4 + 
   3 p1 p4 r1 r2 r4 s1 s2 s3 s4 + 2 p2 p4 r1 r2 r4 s1 s2 s3 s4 - 
   5 p1 p2 p4 r1 r2 r4 s1 s2 s3 s4 + 2 p3 p4 r1 r2 r4 s1 s2 s3 s4 - 
   5 p1 p3 p4 r1 r2 r4 s1 s2 s3 s4 - 
   3 p2 p3 p4 r1 r2 r4 s1 s2 s3 s4 + 
   7 p1 p2 p3 p4 r1 r2 r4 s1 s2 s3 s4 + r3 r4 s1 s2 s3 s4 - 
   2 p1 r3 r4 s1 s2 s3 s4 - 2 p2 p3 r3 r4 s1 s2 s3 s4 + 
   3 p1 p2 p3 r3 r4 s1 s2 s3 s4 - 2 p4 r3 r4 s1 s2 s3 s4 + 
   3 p1 p4 r3 r4 s1 s2 s3 s4 + 3 p2 p3 p4 r3 r4 s1 s2 s3 s4 - 
   4 p1 p2 p3 p4 r3 r4 s1 s2 s3 s4 - p2 r1 r3 r4 s1 s2 s3 s4 + 
   2 p1 p2 r1 r3 r4 s1 s2 s3 s4 - p3 r1 r3 r4 s1 s2 s3 s4 + 
   2 p1 p3 r1 r3 r4 s1 s2 s3 s4 + 3 p2 p3 r1 r3 r4 s1 s2 s3 s4 - 
   5 p1 p2 p3 r1 r3 r4 s1 s2 s3 s4 + 2 p2 p4 r1 r3 r4 s1 s2 s3 s4 - 
   3 p1 p2 p4 r1 r3 r4 s1 s2 s3 s4 + 2 p3 p4 r1 r3 r4 s1 s2 s3 s4 - 
   3 p1 p3 p4 r1 r3 r4 s1 s2 s3 s4 - 
   5 p2 p3 p4 r1 r3 r4 s1 s2 s3 s4 + 
   7 p1 p2 p3 p4 r1 r3 r4 s1 s2 s3 s4 - p2 r2 r3 r4 s1 s2 s3 s4 + 
   2 p1 p2 r2 r3 r4 s1 s2 s3 s4 - 2 p3 r2 r3 r4 s1 s2 s3 s4 + 
   2 p1 p3 r2 r3 r4 s1 s2 s3 s4 + 3 p2 p3 r2 r3 r4 s1 s2 s3 s4 - 
   3 p1 p2 p3 r2 r3 r4 s1 s2 s3 s4 + 2 p2 p4 r2 r3 r4 s1 s2 s3 s4 - 
   2 p1 p2 p4 r2 r3 r4 s1 s2 s3 s4 + 4 p3 p4 r2 r3 r4 s1 s2 s3 s4 - 
   3 p1 p3 p4 r2 r3 r4 s1 s2 s3 s4 - 
   5 p2 p3 p4 r2 r3 r4 s1 s2 s3 s4 + 
   4 p1 p2 p3 p4 r2 r3 r4 s1 s2 s3 s4 - r1 r2 r3 r4 s1 s2 s3 s4 + 
   2 p1 r1 r2 r3 r4 s1 s2 s3 s4 + 2 p2 r1 r2 r3 r4 s1 s2 s3 s4 - 
   3 p1 p2 r1 r2 r3 r4 s1 s2 s3 s4 + 3 p3 r1 r2 r3 r4 s1 s2 s3 s4 - 
   4 p1 p3 r1 r2 r3 r4 s1 s2 s3 s4 - 
   4 p2 p3 r1 r2 r3 r4 s1 s2 s3 s4 + 
   4 p1 p2 p3 r1 r2 r3 r4 s1 s2 s3 s4 + 
   3 p4 r1 r2 r3 r4 s1 s2 s3 s4 - 4 p1 p4 r1 r2 r3 r4 s1 s2 s3 s4 - 
   4 p2 p4 r1 r2 r3 r4 s1 s2 s3 s4 + 
   4 p1 p2 p4 r1 r2 r3 r4 s1 s2 s3 s4 - 
   7 p3 p4 r1 r2 r3 r4 s1 s2 s3 s4 + 
   7 p1 p3 p4 r1 r2 r3 r4 s1 s2 s3 s4 + 
   7 p2 p3 p4 r1 r2 r3 r4 s1 s2 s3 s4 - 
   6 p1 p2 p3 p4 r1 r2 r3 r4 s1 s2 s3 s4
   
10-bond bow-tie lattice threshold. See Figure 22.

EBT(p1,r1,s1,t1,u1,p2,r2,s2,t2,u2)=
1 - p1 p2 r1 r2 - p2 s1 - p1 r1 r2 s1 + p1 p2 r1 r2 s1 - p1 s2 - 
 p2 r1 r2 s2 + p1 p2 r1 r2 s2 + p1 p2 s1 s2 - r1 r2 s1 s2 + 
 p1 r1 r2 s1 s2 + p2 r1 r2 s1 s2 - p1 p2 r1 r2 s1 s2 - p1 p2 r1 t1 - 
 r2 t1 + p1 p2 r1 r2 t1 + p1 p2 r1 s1 t1 + p1 r1 r2 s1 t1 - 
 p1 p2 r1 r2 s1 t1 + p1 p2 r1 s2 t1 + p2 r1 r2 s2 t1 - 
 p1 p2 r1 r2 s2 t1 - r1 s1 s2 t1 + p1 r1 s1 s2 t1 + p2 r1 s1 s2 t1 - 
 2 p1 p2 r1 s1 s2 t1 + r1 r2 s1 s2 t1 - p1 r1 r2 s1 s2 t1 - 
 p2 r1 r2 s1 s2 t1 + p1 p2 r1 r2 s1 s2 t1 - r1 t2 - p1 p2 r2 t2 + 
 p1 p2 r1 r2 t2 + p1 p2 r2 s1 t2 + p1 r1 r2 s1 t2 - 
 p1 p2 r1 r2 s1 t2 + p1 p2 r2 s2 t2 + p2 r1 r2 s2 t2 - 
 p1 p2 r1 r2 s2 t2 - r2 s1 s2 t2 + p1 r2 s1 s2 t2 + p2 r2 s1 s2 t2 - 
 2 p1 p2 r2 s1 s2 t2 + r1 r2 s1 s2 t2 - p1 r1 r2 s1 s2 t2 - 
 p2 r1 r2 s1 s2 t2 + p1 p2 r1 r2 s1 s2 t2 - p1 p2 t1 t2 + 
 p1 p2 r1 t1 t2 + p1 p2 r2 t1 t2 + r1 r2 t1 t2 - p1 p2 r1 r2 t1 t2 - 
 p1 s1 t1 t2 + p1 p2 s1 t1 t2 + p1 r1 s1 t1 t2 - p1 p2 r1 s1 t1 t2 + 
 p1 r2 s1 t1 t2 - p1 p2 r2 s1 t1 t2 - 2 p1 r1 r2 s1 t1 t2 + 
 p1 p2 r1 r2 s1 t1 t2 - p2 s2 t1 t2 + p1 p2 s2 t1 t2 + 
 p2 r1 s2 t1 t2 - p1 p2 r1 s2 t1 t2 + p2 r2 s2 t1 t2 - 
 p1 p2 r2 s2 t1 t2 - 2 p2 r1 r2 s2 t1 t2 + p1 p2 r1 r2 s2 t1 t2 - 
 s1 s2 t1 t2 + p1 s1 s2 t1 t2 + p2 s1 s2 t1 t2 - p1 p2 s1 s2 t1 t2 + 
 r1 s1 s2 t1 t2 - p1 r1 s1 s2 t1 t2 - p2 r1 s1 s2 t1 t2 + 
 p1 p2 r1 s1 s2 t1 t2 + r2 s1 s2 t1 t2 - p1 r2 s1 s2 t1 t2 - 
 p2 r2 s1 s2 t1 t2 + p1 p2 r2 s1 s2 t1 t2 - r1 r2 s1 s2 t1 t2 + 
 p1 r1 r2 s1 s2 t1 t2 + p2 r1 r2 s1 s2 t1 t2 - p2 r2 u1 + 
 p1 p2 r1 r2 u1 - r2 s1 u1 + p2 r2 s1 u1 + p1 r1 r2 s1 u1 - 
 p1 p2 r1 r2 s1 u1 - r1 s2 u1 + p1 r1 s2 u1 + p2 r1 r2 s2 u1 - 
 p1 p2 r1 r2 s2 u1 + p2 r1 s1 s2 u1 - p1 p2 r1 s1 s2 u1 + 
 r1 r2 s1 s2 u1 - p1 r1 r2 s1 s2 u1 - p2 r1 r2 s1 s2 u1 + 
 p1 p2 r1 r2 s1 s2 u1 - p2 t1 u1 + p1 p2 r1 t1 u1 + p2 r2 t1 u1 - 
 p1 p2 r1 r2 t1 u1 + p2 s1 t1 u1 - p1 p2 r1 s1 t1 u1 + r2 s1 t1 u1 - 
 p2 r2 s1 t1 u1 - p1 r1 r2 s1 t1 u1 + p1 p2 r1 r2 s1 t1 u1 + 
 p1 p2 s2 t1 u1 + p2 r1 s2 t1 u1 - 2 p1 p2 r1 s2 t1 u1 - 
 p2 r1 r2 s2 t1 u1 + p1 p2 r1 r2 s2 t1 u1 - p1 p2 s1 s2 t1 u1 + 
 r1 s1 s2 t1 u1 - p1 r1 s1 s2 t1 u1 - 2 p2 r1 s1 s2 t1 u1 + 
 3 p1 p2 r1 s1 s2 t1 u1 - r1 r2 s1 s2 t1 u1 + p1 r1 r2 s1 s2 t1 u1 + 
 p2 r1 r2 s1 s2 t1 u1 - p1 p2 r1 r2 s1 s2 t1 u1 - p1 t2 u1 + 
 p1 r1 t2 u1 + p1 p2 r2 t2 u1 - p1 p2 r1 r2 t2 u1 + p1 r2 s1 t2 u1 - 
 p1 p2 r2 s1 t2 u1 + r1 r2 s1 t2 u1 - 2 p1 r1 r2 s1 t2 u1 + 
 p1 p2 r1 r2 s1 t2 u1 - s2 t2 u1 + p1 s2 t2 u1 + r1 s2 t2 u1 - 
 p1 r1 s2 t2 u1 + p2 r2 s2 t2 u1 - p1 p2 r2 s2 t2 u1 - 
 p2 r1 r2 s2 t2 u1 + p1 p2 r1 r2 s2 t2 u1 + r2 s1 s2 t2 u1 - 
 p1 r2 s1 s2 t2 u1 - p2 r2 s1 s2 t2 u1 + p1 p2 r2 s1 s2 t2 u1 - 
 r1 r2 s1 s2 t2 u1 + p1 r1 r2 s1 s2 t2 u1 + p1 p2 t1 t2 u1 - 
 p1 p2 r1 t1 t2 u1 + p1 r2 t1 t2 u1 - p1 p2 r2 t1 t2 u1 - 
 p1 r1 r2 t1 t2 u1 + p1 p2 r1 r2 t1 t2 u1 + p1 s1 t1 t2 u1 - 
 p1 p2 s1 t1 t2 u1 - p1 r1 s1 t1 t2 u1 + p1 p2 r1 s1 t1 t2 u1 - 
 2 p1 r2 s1 t1 t2 u1 + p1 p2 r2 s1 t1 t2 u1 - r1 r2 s1 t1 t2 u1 + 
 3 p1 r1 r2 s1 t1 t2 u1 - p1 p2 r1 r2 s1 t1 t2 u1 + p2 s2 t1 t2 u1 - 
 p1 p2 s2 t1 t2 u1 - p2 r1 s2 t1 t2 u1 + p1 p2 r1 s2 t1 t2 u1 - 
 p2 r2 s2 t1 t2 u1 + p2 r1 r2 s2 t1 t2 u1 + s1 s2 t1 t2 u1 - 
 p1 s1 s2 t1 t2 u1 - p2 s1 s2 t1 t2 u1 + p1 p2 s1 s2 t1 t2 u1 - 
 r1 s1 s2 t1 t2 u1 + p1 r1 s1 s2 t1 t2 u1 + p2 r1 s1 s2 t1 t2 u1 - 
 p1 p2 r1 s1 s2 t1 t2 u1 - r2 s1 s2 t1 t2 u1 + p1 r2 s1 s2 t1 t2 u1 + 
 p2 r2 s1 s2 t1 t2 u1 + r1 r2 s1 s2 t1 t2 u1 - 
 p1 r1 r2 s1 s2 t1 t2 u1 - p1 p2 r1 r2 s1 s2 t1 t2 u1 - p1 r1 u2 + 
 p1 p2 r1 r2 u2 - r2 s1 u2 + p2 r2 s1 u2 + p1 r1 r2 s1 u2 - 
 p1 p2 r1 r2 s1 u2 - r1 s2 u2 + p1 r1 s2 u2 + p2 r1 r2 s2 u2 - 
 p1 p2 r1 r2 s2 u2 + p1 r2 s1 s2 u2 - p1 p2 r2 s1 s2 u2 + 
 r1 r2 s1 s2 u2 - p1 r1 r2 s1 s2 u2 - p2 r1 r2 s1 s2 u2 + 
 p1 p2 r1 r2 s1 s2 u2 - p2 t1 u2 + p1 p2 r1 t1 u2 + p2 r2 t1 u2 - 
 p1 p2 r1 r2 t1 u2 - s1 t1 u2 + p2 s1 t1 u2 + p1 r1 s1 t1 u2 - 
 p1 p2 r1 s1 t1 u2 + r2 s1 t1 u2 - p2 r2 s1 t1 u2 - 
 p1 r1 r2 s1 t1 u2 + p1 p2 r1 r2 s1 t1 u2 + p2 r1 s2 t1 u2 - 
 p1 p2 r1 s2 t1 u2 + r1 r2 s2 t1 u2 - 2 p2 r1 r2 s2 t1 u2 + 
 p1 p2 r1 r2 s2 t1 u2 + r1 s1 s2 t1 u2 - p1 r1 s1 s2 t1 u2 - 
 p2 r1 s1 s2 t1 u2 + p1 p2 r1 s1 s2 t1 u2 - r1 r2 s1 s2 t1 u2 + 
 p2 r1 r2 s1 s2 t1 u2 - p1 t2 u2 + p1 r1 t2 u2 + p1 p2 r2 t2 u2 - 
 p1 p2 r1 r2 t2 u2 + p1 p2 s1 t2 u2 + p1 r2 s1 t2 u2 - 
 2 p1 p2 r2 s1 t2 u2 - p1 r1 r2 s1 t2 u2 + p1 p2 r1 r2 s1 t2 u2 + 
 p1 s2 t2 u2 + r1 s2 t2 u2 - p1 r1 s2 t2 u2 - p1 p2 r2 s2 t2 u2 - 
 p2 r1 r2 s2 t2 u2 + p1 p2 r1 r2 s2 t2 u2 - p1 p2 s1 s2 t2 u2 + 
 r2 s1 s2 t2 u2 - 2 p1 r2 s1 s2 t2 u2 - p2 r2 s1 s2 t2 u2 + 
 3 p1 p2 r2 s1 s2 t2 u2 - r1 r2 s1 s2 t2 u2 + p1 r1 r2 s1 s2 t2 u2 + 
 p2 r1 r2 s1 s2 t2 u2 - p1 p2 r1 r2 s1 s2 t2 u2 + p1 p2 t1 t2 u2 + 
 p2 r1 t1 t2 u2 - p1 p2 r1 t1 t2 u2 - p1 p2 r2 t1 t2 u2 - 
 p2 r1 r2 t1 t2 u2 + p1 p2 r1 r2 t1 t2 u2 + p1 s1 t1 t2 u2 - 
 p1 p2 s1 t1 t2 u2 - p1 r1 s1 t1 t2 u2 - p1 r2 s1 t1 t2 u2 + 
 p1 p2 r2 s1 t1 t2 u2 + p1 r1 r2 s1 t1 t2 u2 + p2 s2 t1 t2 u2 - 
 p1 p2 s2 t1 t2 u2 - 2 p2 r1 s2 t1 t2 u2 + p1 p2 r1 s2 t1 t2 u2 - 
 p2 r2 s2 t1 t2 u2 + p1 p2 r2 s2 t1 t2 u2 - r1 r2 s2 t1 t2 u2 + 
 3 p2 r1 r2 s2 t1 t2 u2 - p1 p2 r1 r2 s2 t1 t2 u2 + s1 s2 t1 t2 u2 - 
 p1 s1 s2 t1 t2 u2 - p2 s1 s2 t1 t2 u2 + p1 p2 s1 s2 t1 t2 u2 - 
 r1 s1 s2 t1 t2 u2 + p1 r1 s1 s2 t1 t2 u2 + p2 r1 s1 s2 t1 t2 u2 - 
 r2 s1 s2 t1 t2 u2 + p1 r2 s1 s2 t1 t2 u2 + p2 r2 s1 s2 t1 t2 u2 - 
 p1 p2 r2 s1 s2 t1 t2 u2 + r1 r2 s1 s2 t1 t2 u2 - 
 p2 r1 r2 s1 s2 t1 t2 u2 - p1 p2 r1 r2 s1 s2 t1 t2 u2 - u1 u2 + 
 p1 r1 u1 u2 + p2 r2 u1 u2 - p1 p2 r1 r2 u1 u2 + r2 s1 u1 u2 - 
 p2 r2 s1 u1 u2 - p1 r1 r2 s1 u1 u2 + p1 p2 r1 r2 s1 u1 u2 + 
 r1 s2 u1 u2 - p1 r1 s2 u1 u2 - p2 r1 r2 s2 u1 u2 + 
 p1 p2 r1 r2 s2 u1 u2 + p2 t1 u1 u2 - p1 p2 r1 t1 u1 u2 - 
 p2 r2 t1 u1 u2 + p1 p2 r1 r2 t1 u1 u2 + s1 t1 u1 u2 - 
 p2 s1 t1 u1 u2 - p1 r1 s1 t1 u1 u2 + p1 p2 r1 s1 t1 u1 u2 - 
 r2 s1 t1 u1 u2 + p2 r2 s1 t1 u1 u2 + p1 r1 r2 s1 t1 u1 u2 - 
 p1 p2 r1 r2 s1 t1 u1 u2 - p2 r1 s2 t1 u1 u2 + p1 p2 r1 s2 t1 u1 u2 + 
 p1 r2 s2 t1 u1 u2 - p1 p2 r2 s2 t1 u1 u2 - p1 r1 r2 s2 t1 u1 u2 + 
 p2 r1 r2 s2 t1 u1 u2 - r1 s1 s2 t1 u1 u2 + p1 r1 s1 s2 t1 u1 u2 + 
 p2 r1 s1 s2 t1 u1 u2 - p1 p2 r1 s1 s2 t1 u1 u2 - 
 p1 r2 s1 s2 t1 u1 u2 + p1 p2 r2 s1 s2 t1 u1 u2 + 
 p1 r1 r2 s1 s2 t1 u1 u2 - p1 p2 r1 r2 s1 s2 t1 u1 u2 + p1 t2 u1 u2 - 
 p1 r1 t2 u1 u2 - p1 p2 r2 t2 u1 u2 + p1 p2 r1 r2 t2 u1 u2 + 
 p2 r1 s1 t2 u1 u2 - p1 p2 r1 s1 t2 u1 u2 - p1 r2 s1 t2 u1 u2 + 
 p1 p2 r2 s1 t2 u1 u2 + p1 r1 r2 s1 t2 u1 u2 - p2 r1 r2 s1 t2 u1 u2 + 
 s2 t2 u1 u2 - p1 s2 t2 u1 u2 - r1 s2 t2 u1 u2 + p1 r1 s2 t2 u1 u2 - 
 p2 r2 s2 t2 u1 u2 + p1 p2 r2 s2 t2 u1 u2 + p2 r1 r2 s2 t2 u1 u2 - 
 p1 p2 r1 r2 s2 t2 u1 u2 - p2 r1 s1 s2 t2 u1 u2 + 
 p1 p2 r1 s1 s2 t2 u1 u2 - r2 s1 s2 t2 u1 u2 + p1 r2 s1 s2 t2 u1 u2 + 
 p2 r2 s1 s2 t2 u1 u2 - p1 p2 r2 s1 s2 t2 u1 u2 + 
 p2 r1 r2 s1 s2 t2 u1 u2 - p1 p2 r1 r2 s1 s2 t2 u1 u2 - 
 p1 s1 t1 t2 u1 u2 + p1 r1 s1 t1 t2 u1 u2 - p2 r1 s1 t1 t2 u1 u2 + 
 p1 p2 r1 s1 t1 t2 u1 u2 + p1 r2 s1 t1 t2 u1 u2 - 
 p1 r1 r2 s1 t1 t2 u1 u2 + p2 r1 r2 s1 t1 t2 u1 u2 - 
 p1 p2 r1 r2 s1 t1 t2 u1 u2 - p2 s2 t1 t2 u1 u2 + 
 p2 r1 s2 t1 t2 u1 u2 - p1 r2 s2 t1 t2 u1 u2 + p2 r2 s2 t1 t2 u1 u2 + 
 p1 p2 r2 s2 t1 t2 u1 u2 + p1 r1 r2 s2 t1 t2 u1 u2 - 
 p2 r1 r2 s2 t1 t2 u1 u2 - p1 p2 r1 r2 s2 t1 t2 u1 u2 - 
 s1 s2 t1 t2 u1 u2 + p1 s1 s2 t1 t2 u1 u2 + p2 s1 s2 t1 t2 u1 u2 + 
 r1 s1 s2 t1 t2 u1 u2 - p1 r1 s1 s2 t1 t2 u1 u2 - 
 p1 p2 r1 s1 s2 t1 t2 u1 u2 + r2 s1 s2 t1 t2 u1 u2 - 
 p2 r2 s1 s2 t1 t2 u1 u2 - p1 p2 r2 s1 s2 t1 t2 u1 u2 - 
 p1 r1 r2 s1 s2 t1 t2 u1 u2 - p2 r1 r2 s1 s2 t1 t2 u1 u2 + 
 3 p1 p2 r1 r2 s1 s2 t1 t2 u1 u2
 
(3^3,4,3,4) lattice threshold. See Figure 25. Here, we have set s1=t2=0.

1 - p1 p2 p3 r1 - p4 r1 + p1 p2 p3 p4 r1 - p3 r2 - p1 p2 p4 r2 + 
 p1 p2 p3 p4 r2 - p1 p2 r1 r2 + p1 p2 p3 r1 r2 + p1 p2 p4 r1 r2 - 
 p1 p2 p3 p4 r1 r2 - p2 r3 - p1 p3 p4 r3 + p1 p2 p3 p4 r3 - 
 p1 p3 r1 r3 + p1 p2 p3 r1 r3 + p1 p3 p4 r1 r3 - p1 p2 p3 p4 r1 r3 + 
 p2 p3 r2 r3 + p1 p2 p4 r2 r3 + p1 p3 p4 r2 r3 - 2 p1 p2 p3 p4 r2 r3 -
  p1 r1 r2 r3 + p1 p2 r1 r2 r3 + p1 p3 r1 r2 r3 - p1 p2 p3 r1 r2 r3 + 
 p1 p4 r1 r2 r3 - p1 p2 p4 r1 r2 r3 - p1 p3 p4 r1 r2 r3 + 
 p1 p2 p3 p4 r1 r2 r3 - p1 r4 - p2 p3 p4 r4 + p1 p2 p3 p4 r4 + 
 p1 p2 p3 r1 r4 + p1 p4 r1 r4 + p2 p3 p4 r1 r4 - 2 p1 p2 p3 p4 r1 r4 -
  p2 p4 r2 r4 + p1 p2 p4 r2 r4 + p2 p3 p4 r2 r4 - p1 p2 p3 p4 r2 r4 - 
 p2 r1 r2 r4 + p1 p2 r1 r2 r4 + p2 p3 r1 r2 r4 - p1 p2 p3 r1 r2 r4 + 
 p2 p4 r1 r2 r4 - p1 p2 p4 r1 r2 r4 - p2 p3 p4 r1 r2 r4 + 
 p1 p2 p3 p4 r1 r2 r4 - p3 p4 r3 r4 + p1 p3 p4 r3 r4 + 
 p2 p3 p4 r3 r4 - p1 p2 p3 p4 r3 r4 - p3 r1 r3 r4 + p1 p3 r1 r3 r4 + 
 p2 p3 r1 r3 r4 - p1 p2 p3 r1 r3 r4 + p3 p4 r1 r3 r4 - 
 p1 p3 p4 r1 r3 r4 - p2 p3 p4 r1 r3 r4 + p1 p2 p3 p4 r1 r3 r4 - 
 p4 r2 r3 r4 + p1 p4 r2 r3 r4 + p2 p4 r2 r3 r4 - p1 p2 p4 r2 r3 r4 + 
 p3 p4 r2 r3 r4 - p1 p3 p4 r2 r3 r4 - p2 p3 p4 r2 r3 r4 + 
 p1 p2 p3 p4 r2 r3 r4 + p1 r1 r2 r3 r4 + p2 r1 r2 r3 r4 - 
 p1 p2 r1 r2 r3 r4 + p3 r1 r2 r3 r4 - p1 p3 r1 r2 r3 r4 - 
 2 p2 p3 r1 r2 r3 r4 + p1 p2 p3 r1 r2 r3 r4 + p4 r1 r2 r3 r4 - 
 2 p1 p4 r1 r2 r3 r4 - p2 p4 r1 r2 r3 r4 + p1 p2 p4 r1 r2 r3 r4 - 
 p3 p4 r1 r2 r3 r4 + p1 p3 p4 r1 r2 r3 r4 + p2 p3 p4 r1 r2 r3 r4 - 
 p3 r1 s2 + p1 p2 p3 r1 s2 + p3 p4 r1 s2 - p1 p2 p3 p4 r1 s2 - 
 p4 r2 s2 + p1 p2 p4 r2 s2 + p3 p4 r2 s2 - p1 p2 p3 p4 r2 s2 - 
 r1 r2 s2 + p1 p2 r1 r2 s2 + p3 r1 r2 s2 - p1 p2 p3 r1 r2 s2 + 
 p4 r1 r2 s2 - p1 p2 p4 r1 r2 s2 - p3 p4 r1 r2 s2 + 
 p1 p2 p3 p4 r1 r2 s2 - p1 r3 s2 + p1 p2 r3 s2 + p1 p3 p4 r3 s2 - 
 p1 p2 p3 p4 r3 s2 + p1 p3 r1 r3 s2 - p1 p2 p3 r1 r3 s2 - 
 p1 p3 p4 r1 r3 s2 + p1 p2 p3 p4 r1 r3 s2 + p1 p3 r2 r3 s2 - 
 p1 p2 p3 r2 r3 s2 + p1 p4 r2 r3 s2 + p2 p4 r2 r3 s2 - 
 2 p1 p2 p4 r2 r3 s2 - 2 p1 p3 p4 r2 r3 s2 - p2 p3 p4 r2 r3 s2 + 
 3 p1 p2 p3 p4 r2 r3 s2 + p1 r1 r2 r3 s2 - p1 p2 r1 r2 r3 s2 - 
 p1 p3 r1 r2 r3 s2 + p1 p2 p3 r1 r2 r3 s2 - p1 p4 r1 r2 r3 s2 + 
 p1 p2 p4 r1 r2 r3 s2 + p1 p3 p4 r1 r2 r3 s2 - 
 p1 p2 p3 p4 r1 r2 r3 s2 - p2 r4 s2 + p1 p2 r4 s2 + p2 p3 p4 r4 s2 - 
 p1 p2 p3 p4 r4 s2 + p1 p3 r1 r4 s2 + p2 p3 r1 r4 s2 - 
 2 p1 p2 p3 r1 r4 s2 + p2 p4 r1 r4 s2 - p1 p2 p4 r1 r4 s2 - 
 p1 p3 p4 r1 r4 s2 - 2 p2 p3 p4 r1 r4 s2 + 3 p1 p2 p3 p4 r1 r4 s2 + 
 p2 p4 r2 r4 s2 - p1 p2 p4 r2 r4 s2 - p2 p3 p4 r2 r4 s2 + 
 p1 p2 p3 p4 r2 r4 s2 + p2 r1 r2 r4 s2 - p1 p2 r1 r2 r4 s2 - 
 p2 p3 r1 r2 r4 s2 + p1 p2 p3 r1 r2 r4 s2 - p2 p4 r1 r2 r4 s2 + 
 p1 p2 p4 r1 r2 r4 s2 + p2 p3 p4 r1 r2 r4 s2 - 
 p1 p2 p3 p4 r1 r2 r4 s2 - r3 r4 s2 + p1 r3 r4 s2 + p2 r3 r4 s2 - 
 p1 p2 r3 r4 s2 + p3 p4 r3 r4 s2 - p1 p3 p4 r3 r4 s2 - 
 p2 p3 p4 r3 r4 s2 + p1 p2 p3 p4 r3 r4 s2 + p3 r1 r3 r4 s2 - 
 p1 p3 r1 r3 r4 s2 - p2 p3 r1 r3 r4 s2 + p1 p2 p3 r1 r3 r4 s2 - 
 p3 p4 r1 r3 r4 s2 + p1 p3 p4 r1 r3 r4 s2 + p2 p3 p4 r1 r3 r4 s2 - 
 p1 p2 p3 p4 r1 r3 r4 s2 + p4 r2 r3 r4 s2 - p1 p4 r2 r3 r4 s2 - 
 p2 p4 r2 r3 r4 s2 + p1 p2 p4 r2 r3 r4 s2 - p3 p4 r2 r3 r4 s2 + 
 p1 p3 p4 r2 r3 r4 s2 + p2 p3 p4 r2 r3 r4 s2 - 
 p1 p2 p3 p4 r2 r3 r4 s2 + r1 r2 r3 r4 s2 - p1 r1 r2 r3 r4 s2 - 
 p2 r1 r2 r3 r4 s2 + p1 p2 r1 r2 r3 r4 s2 - p3 r1 r2 r3 r4 s2 + 
 p2 p3 r1 r2 r3 r4 s2 - p4 r1 r2 r3 r4 s2 + p1 p4 r1 r2 r3 r4 s2 + 
 p3 p4 r1 r2 r3 r4 s2 - p1 p2 p3 p4 r1 r2 r3 r4 s2 - p1 p3 t1 - 
 p2 p4 t1 + p1 p2 p3 p4 t1 - p2 r1 t1 + p1 p2 p3 r1 t1 + p2 p4 r1 t1 -
  p1 p2 p3 p4 r1 t1 - p1 r2 t1 + p1 p3 r2 t1 + p1 p2 p4 r2 t1 - 
 p1 p2 p3 p4 r2 t1 + p1 p2 r1 r2 t1 + p2 p3 r1 r2 t1 - 
 p1 p2 p3 r1 r2 t1 + p1 p4 r1 r2 t1 - p1 p2 p4 r1 r2 t1 - p4 r3 t1 + 
 p2 p4 r3 t1 + p1 p3 p4 r3 t1 - p1 p2 p3 p4 r3 t1 + p2 r1 r3 t1 + 
 p1 p3 r1 r3 t1 - p1 p2 p3 r1 r3 t1 + p4 r1 r3 t1 - p2 p4 r1 r3 t1 - 
 p1 p3 p4 r1 r3 t1 + p1 p2 p3 p4 r1 r3 t1 + p1 p4 r2 r3 t1 - 
 p1 p2 p4 r2 r3 t1 - p1 p3 p4 r2 r3 t1 + p1 p2 p3 p4 r2 r3 t1 + 
 p1 r1 r2 r3 t1 - p1 p2 r1 r2 r3 t1 - p1 p3 r1 r2 r3 t1 - 
 p2 p3 r1 r2 r3 t1 + p1 p2 p3 r1 r2 r3 t1 - 2 p1 p4 r1 r2 r3 t1 + 
 p1 p2 p4 r1 r2 r3 t1 + p1 p3 p4 r1 r2 r3 t1 - p3 r4 t1 + 
 p1 p3 r4 t1 + p2 p3 p4 r4 t1 - p1 p2 p3 p4 r4 t1 + p2 p3 r1 r4 t1 - 
 p1 p2 p3 r1 r4 t1 - p2 p3 p4 r1 r4 t1 + p1 p2 p3 p4 r1 r4 t1 + 
 p1 r2 r4 t1 + p3 r2 r4 t1 - p1 p3 r2 r4 t1 + p2 p4 r2 r4 t1 - 
 p1 p2 p4 r2 r4 t1 - p2 p3 p4 r2 r4 t1 + p1 p2 p3 p4 r2 r4 t1 + 
 p2 r1 r2 r4 t1 - p1 p2 r1 r2 r4 t1 - 2 p2 p3 r1 r2 r4 t1 + 
 p1 p2 p3 r1 r2 r4 t1 - p1 p4 r1 r2 r4 t1 - p2 p4 r1 r2 r4 t1 + 
 p1 p2 p4 r1 r2 r4 t1 + p2 p3 p4 r1 r2 r4 t1 + p2 p3 r3 r4 t1 + 
 p1 p4 r3 r4 t1 + p3 p4 r3 r4 t1 - p1 p3 p4 r3 r4 t1 - 
 p2 p3 p4 r3 r4 t1 + p3 r1 r3 r4 t1 - p1 p3 r1 r3 r4 t1 - 
 2 p2 p3 r1 r3 r4 t1 + p1 p2 p3 r1 r3 r4 t1 - p1 p4 r1 r3 r4 t1 - 
 p3 p4 r1 r3 r4 t1 + p1 p3 p4 r1 r3 r4 t1 + p2 p3 p4 r1 r3 r4 t1 - 
 p2 p3 r2 r3 r4 t1 + p4 r2 r3 r4 t1 - 2 p1 p4 r2 r3 r4 t1 - 
 p2 p4 r2 r3 r4 t1 + p1 p2 p4 r2 r3 r4 t1 - p3 p4 r2 r3 r4 t1 + 
 p1 p3 p4 r2 r3 r4 t1 + p2 p3 p4 r2 r3 r4 t1 - p1 r1 r2 r3 r4 t1 - 
 p2 r1 r2 r3 r4 t1 + p1 p2 r1 r2 r3 r4 t1 - p3 r1 r2 r3 r4 t1 + 
 p1 p3 r1 r2 r3 r4 t1 + 3 p2 p3 r1 r2 r3 r4 t1 - 
 p1 p2 p3 r1 r2 r3 r4 t1 - p4 r1 r2 r3 r4 t1 + 
 3 p1 p4 r1 r2 r3 r4 t1 + p2 p4 r1 r2 r3 r4 t1 - 
 p1 p2 p4 r1 r2 r3 r4 t1 + p3 p4 r1 r2 r3 r4 t1 - 
 p1 p3 p4 r1 r2 r3 r4 t1 - p2 p3 p4 r1 r2 r3 r4 t1 - 
 p1 p2 p3 p4 r1 r2 r3 r4 t1 - p2 p3 s2 t1 + p1 p2 p3 s2 t1 - 
 p1 p4 s2 t1 + p1 p2 p4 s2 t1 + p1 p3 p4 s2 t1 + p2 p3 p4 s2 t1 - 
 2 p1 p2 p3 p4 s2 t1 - p1 r1 s2 t1 + p1 p2 r1 s2 t1 + p1 p3 r1 s2 t1 +
  p2 p3 r1 s2 t1 - 2 p1 p2 p3 r1 s2 t1 + p1 p4 r1 s2 t1 - 
 p1 p2 p4 r1 s2 t1 - p1 p3 p4 r1 s2 t1 - p2 p3 p4 r1 s2 t1 + 
 2 p1 p2 p3 p4 r1 s2 t1 - p2 r2 s2 t1 + p1 p2 r2 s2 t1 + 
 p2 p3 r2 s2 t1 - p1 p2 p3 r2 s2 t1 + p1 p4 r2 s2 t1 + 
 p2 p4 r2 s2 t1 - 2 p1 p2 p4 r2 s2 t1 - p1 p3 p4 r2 s2 t1 - 
 p2 p3 p4 r2 s2 t1 + 2 p1 p2 p3 p4 r2 s2 t1 + p1 r1 r2 s2 t1 + 
 p2 r1 r2 s2 t1 - 2 p1 p2 r1 r2 s2 t1 - p2 p3 r1 r2 s2 t1 + 
 p1 p2 p3 r1 r2 s2 t1 - p1 p4 r1 r2 s2 t1 + p1 p2 p4 r1 r2 s2 t1 - 
 p3 r3 s2 t1 + p1 p3 r3 s2 t1 + p2 p3 r3 s2 t1 - p1 p2 p3 r3 s2 t1 + 
 p1 p4 r3 s2 t1 - p1 p2 p4 r3 s2 t1 + p3 p4 r3 s2 t1 - 
 2 p1 p3 p4 r3 s2 t1 - p2 p3 p4 r3 s2 t1 + 2 p1 p2 p3 p4 r3 s2 t1 + 
 p1 r1 r3 s2 t1 - p1 p2 r1 r3 s2 t1 + p3 r1 r3 s2 t1 - 
 2 p1 p3 r1 r3 s2 t1 - p2 p3 r1 r3 s2 t1 + 2 p1 p2 p3 r1 r3 s2 t1 - 
 p1 p4 r1 r3 s2 t1 + p1 p2 p4 r1 r3 s2 t1 - p3 p4 r1 r3 s2 t1 + 
 2 p1 p3 p4 r1 r3 s2 t1 + p2 p3 p4 r1 r3 s2 t1 - 
 2 p1 p2 p3 p4 r1 r3 s2 t1 - r2 r3 s2 t1 + p1 r2 r3 s2 t1 + 
 p2 r2 r3 s2 t1 - p1 p2 r2 r3 s2 t1 + p3 r2 r3 s2 t1 - 
 p1 p3 r2 r3 s2 t1 - p2 p3 r2 r3 s2 t1 + p1 p2 p3 r2 r3 s2 t1 + 
 p4 r2 r3 s2 t1 - 2 p1 p4 r2 r3 s2 t1 - p2 p4 r2 r3 s2 t1 + 
 2 p1 p2 p4 r2 r3 s2 t1 - p3 p4 r2 r3 s2 t1 + 2 p1 p3 p4 r2 r3 s2 t1 +
  p2 p3 p4 r2 r3 s2 t1 - 2 p1 p2 p3 p4 r2 r3 s2 t1 + r1 r2 r3 s2 t1 - 
 2 p1 r1 r2 r3 s2 t1 - p2 r1 r2 r3 s2 t1 + 2 p1 p2 r1 r2 r3 s2 t1 - 
 p3 r1 r2 r3 s2 t1 + p1 p3 r1 r2 r3 s2 t1 + p2 p3 r1 r2 r3 s2 t1 - 
 p1 p2 p3 r1 r2 r3 s2 t1 - p4 r1 r2 r3 s2 t1 + 
 2 p1 p4 r1 r2 r3 s2 t1 - p1 p2 p4 r1 r2 r3 s2 t1 + 
 p3 p4 r1 r2 r3 s2 t1 - p1 p3 p4 r1 r2 r3 s2 t1 + p2 p3 r4 s2 t1 - 
 p1 p2 p3 r4 s2 t1 - p4 r4 s2 t1 + p1 p4 r4 s2 t1 + p2 p4 r4 s2 t1 - 
 p1 p2 p4 r4 s2 t1 + p3 p4 r4 s2 t1 - p1 p3 p4 r4 s2 t1 - 
 2 p2 p3 p4 r4 s2 t1 + 2 p1 p2 p3 p4 r4 s2 t1 - r1 r4 s2 t1 + 
 p1 r1 r4 s2 t1 + p2 r1 r4 s2 t1 - p1 p2 r1 r4 s2 t1 + 
 p3 r1 r4 s2 t1 - p1 p3 r1 r4 s2 t1 - 2 p2 p3 r1 r4 s2 t1 + 
 2 p1 p2 p3 r1 r4 s2 t1 + p4 r1 r4 s2 t1 - p1 p4 r1 r4 s2 t1 - 
 p2 p4 r1 r4 s2 t1 + p1 p2 p4 r1 r4 s2 t1 - p3 p4 r1 r4 s2 t1 + 
 p1 p3 p4 r1 r4 s2 t1 + 2 p2 p3 p4 r1 r4 s2 t1 - 
 2 p1 p2 p3 p4 r1 r4 s2 t1 + p2 r2 r4 s2 t1 - p1 p2 r2 r4 s2 t1 - 
 p2 p3 r2 r4 s2 t1 + p1 p2 p3 r2 r4 s2 t1 + p4 r2 r4 s2 t1 - 
 p1 p4 r2 r4 s2 t1 - 2 p2 p4 r2 r4 s2 t1 + 2 p1 p2 p4 r2 r4 s2 t1 - 
 p3 p4 r2 r4 s2 t1 + p1 p3 p4 r2 r4 s2 t1 + 2 p2 p3 p4 r2 r4 s2 t1 - 
 2 p1 p2 p3 p4 r2 r4 s2 t1 + r1 r2 r4 s2 t1 - p1 r1 r2 r4 s2 t1 - 
 2 p2 r1 r2 r4 s2 t1 + 2 p1 p2 r1 r2 r4 s2 t1 - p3 r1 r2 r4 s2 t1 + 
 2 p2 p3 r1 r2 r4 s2 t1 - p1 p2 p3 r1 r2 r4 s2 t1 - 
 p4 r1 r2 r4 s2 t1 + p1 p4 r1 r2 r4 s2 t1 + p2 p4 r1 r2 r4 s2 t1 - 
 p1 p2 p4 r1 r2 r4 s2 t1 + p3 p4 r1 r2 r4 s2 t1 - 
 p2 p3 p4 r1 r2 r4 s2 t1 + p3 r3 r4 s2 t1 - p2 p3 r3 r4 s2 t1 + 
 p4 r3 r4 s2 t1 - p1 p4 r3 r4 s2 t1 - 2 p3 p4 r3 r4 s2 t1 + 
 p1 p3 p4 r3 r4 s2 t1 + p2 p3 p4 r3 r4 s2 t1 + r1 r3 r4 s2 t1 - 
 p1 r1 r3 r4 s2 t1 - p2 r1 r3 r4 s2 t1 + p1 p2 r1 r3 r4 s2 t1 - 
 2 p3 r1 r3 r4 s2 t1 + p1 p3 r1 r3 r4 s2 t1 + 2 p2 p3 r1 r3 r4 s2 t1 -
  p1 p2 p3 r1 r3 r4 s2 t1 - p4 r1 r3 r4 s2 t1 + 
 p1 p4 r1 r3 r4 s2 t1 + 2 p3 p4 r1 r3 r4 s2 t1 - 
 p1 p3 p4 r1 r3 r4 s2 t1 - p2 p3 p4 r1 r3 r4 s2 t1 + r2 r3 r4 s2 t1 - 
 p1 r2 r3 r4 s2 t1 - p2 r2 r3 r4 s2 t1 + p1 p2 r2 r3 r4 s2 t1 - 
 p3 r2 r3 r4 s2 t1 + p2 p3 r2 r3 r4 s2 t1 - 2 p4 r2 r3 r4 s2 t1 + 
 2 p1 p4 r2 r3 r4 s2 t1 + p2 p4 r2 r3 r4 s2 t1 - 
 p1 p2 p4 r2 r3 r4 s2 t1 + 2 p3 p4 r2 r3 r4 s2 t1 - 
 p1 p3 p4 r2 r3 r4 s2 t1 - p2 p3 p4 r2 r3 r4 s2 t1 - 
 2 r1 r2 r3 r4 s2 t1 + 2 p1 r1 r2 r3 r4 s2 t1 + 
 2 p2 r1 r2 r3 r4 s2 t1 - 2 p1 p2 r1 r2 r3 r4 s2 t1 + 
 2 p3 r1 r2 r3 r4 s2 t1 - 2 p2 p3 r1 r2 r3 r4 s2 t1 + 
 2 p4 r1 r2 r3 r4 s2 t1 - 2 p1 p4 r1 r2 r3 r4 s2 t1 - 
 2 p3 p4 r1 r2 r3 r4 s2 t1 + 2 p1 p2 p3 p4 r1 r2 r3 r4 s2 t1
 
 Extended striped triangular threshold. See Figure 26.

  1 - p1 p2 - p3 p4 + p1 p2 p3 p4 - p1 p3 r1 r2 + p1 p2 p3 r1 r2 - 
   p2 p4 r1 r2 + p1 p2 p4 r1 r2 + p1 p3 p4 r1 r2 + p2 p3 p4 r1 r2 - 
   2 p1 p2 p3 p4 r1 r2 - p1 p3 r1 r3 - p2 p3 r1 r3 + p1 p2 p3 r1 r3 - 
   p1 p4 r1 r3 - p2 p4 r1 r3 + p1 p2 p4 r1 r3 + p1 p3 p4 r1 r3 + 
   p2 p3 p4 r1 r3 - p1 p2 p3 p4 r1 r3 - r2 r3 + p1 p3 r1 r2 r3 + 
   p2 p3 r1 r2 r3 - p1 p2 p3 r1 r2 r3 + p1 p4 r1 r2 r3 + 
   p2 p4 r1 r2 r3 - p1 p2 p4 r1 r2 r3 - p1 p3 p4 r1 r2 r3 - 
   p2 p3 p4 r1 r2 r3 + p1 p2 p3 p4 r1 r2 r3 - r1 r4 - p1 p3 r2 r4 - 
   p2 p3 r2 r4 + p1 p2 p3 r2 r4 - p1 p4 r2 r4 - p2 p4 r2 r4 + 
   p1 p2 p4 r2 r4 + p1 p3 p4 r2 r4 + p2 p3 p4 r2 r4 - 
   p1 p2 p3 p4 r2 r4 + p1 p3 r1 r2 r4 + p2 p3 r1 r2 r4 - 
   p1 p2 p3 r1 r2 r4 + p1 p4 r1 r2 r4 + p2 p4 r1 r2 r4 - 
   p1 p2 p4 r1 r2 r4 - p1 p3 p4 r1 r2 r4 - p2 p3 p4 r1 r2 r4 + 
   p1 p2 p3 p4 r1 r2 r4 - p1 p3 r3 r4 + p1 p2 p3 r3 r4 - p2 p4 r3 r4 +
    p1 p2 p4 r3 r4 + p1 p3 p4 r3 r4 + p2 p3 p4 r3 r4 - 
   2 p1 p2 p3 p4 r3 r4 + p1 p3 r1 r3 r4 + p2 p3 r1 r3 r4 - 
   p1 p2 p3 r1 r3 r4 + p1 p4 r1 r3 r4 + p2 p4 r1 r3 r4 - 
   p1 p2 p4 r1 r3 r4 - p1 p3 p4 r1 r3 r4 - p2 p3 p4 r1 r3 r4 + 
   p1 p2 p3 p4 r1 r3 r4 + p1 p3 r2 r3 r4 + p2 p3 r2 r3 r4 - 
   p1 p2 p3 r2 r3 r4 + p1 p4 r2 r3 r4 + p2 p4 r2 r3 r4 - 
   p1 p2 p4 r2 r3 r4 - p1 p3 p4 r2 r3 r4 - p2 p3 p4 r2 r3 r4 + 
   p1 p2 p3 p4 r2 r3 r4 + r1 r2 r3 r4 - p1 p3 r1 r2 r3 r4 - 
   2 p2 p3 r1 r2 r3 r4 + p1 p2 p3 r1 r2 r3 r4 - 2 p1 p4 r1 r2 r3 r4 - 
   p2 p4 r1 r2 r3 r4 + p1 p2 p4 r1 r2 r3 r4 + p1 p3 p4 r1 r2 r3 r4 + 
   p2 p3 p4 r1 r2 r3 r4 - p2 r1 s1 + p1 p2 r1 s1 + p2 p3 p4 r1 s1 - 
   p1 p2 p3 p4 r1 s1 - p3 r2 s1 + p1 p2 p3 r2 s1 + p3 p4 r2 s1 - 
   p1 p2 p3 p4 r2 s1 + p1 p3 r1 r2 s1 + p2 p3 r1 r2 s1 - 
   2 p1 p2 p3 r1 r2 s1 + p2 p4 r1 r2 s1 - p1 p2 p4 r1 r2 s1 - 
   p1 p3 p4 r1 r2 s1 - 2 p2 p3 p4 r1 r2 s1 + 3 p1 p2 p3 p4 r1 r2 s1 - 
   p3 r3 s1 - p4 r3 s1 + p3 p4 r3 s1 + p1 p3 r1 r3 s1 + 
   p2 p3 r1 r3 s1 - p1 p2 p3 r1 r3 s1 + p1 p4 r1 r3 s1 + 
   p2 p4 r1 r3 s1 - p1 p2 p4 r1 r3 s1 - p1 p3 p4 r1 r3 s1 - 
   p2 p3 p4 r1 r3 s1 + p1 p2 p3 p4 r1 r3 s1 + p3 r2 r3 s1 + 
   p4 r2 r3 s1 - p3 p4 r2 r3 s1 - p1 p3 r1 r2 r3 s1 - 
   p2 p3 r1 r2 r3 s1 + p1 p2 p3 r1 r2 r3 s1 - p1 p4 r1 r2 r3 s1 - 
   p2 p4 r1 r2 r3 s1 + p1 p2 p4 r1 r2 r3 s1 + p1 p3 p4 r1 r2 r3 s1 + 
   p2 p3 p4 r1 r2 r3 s1 - p1 p2 p3 p4 r1 r2 r3 s1 - p1 r4 s1 - 
   p2 r4 s1 + p1 p2 r4 s1 + p1 r1 r4 s1 + p2 r1 r4 s1 - 
   p1 p2 r1 r4 s1 + p1 p3 r2 r4 s1 + p2 p3 r2 r4 s1 - 
   p1 p2 p3 r2 r4 s1 + p1 p4 r2 r4 s1 + p2 p4 r2 r4 s1 - 
   p1 p2 p4 r2 r4 s1 - p1 p3 p4 r2 r4 s1 - p2 p3 p4 r2 r4 s1 + 
   p1 p2 p3 p4 r2 r4 s1 - p1 p3 r1 r2 r4 s1 - p2 p3 r1 r2 r4 s1 + 
   p1 p2 p3 r1 r2 r4 s1 - p1 p4 r1 r2 r4 s1 - p2 p4 r1 r2 r4 s1 + 
   p1 p2 p4 r1 r2 r4 s1 + p1 p3 p4 r1 r2 r4 s1 + 
   p2 p3 p4 r1 r2 r4 s1 - p1 p2 p3 p4 r1 r2 r4 s1 + p1 p3 r3 r4 s1 + 
   p2 p3 r3 r4 s1 - p1 p2 p3 r3 r4 s1 + p1 p4 r3 r4 s1 + 
   p2 p4 r3 r4 s1 - p1 p2 p4 r3 r4 s1 - p1 p3 p4 r3 r4 s1 - 
   p2 p3 p4 r3 r4 s1 + p1 p2 p3 p4 r3 r4 s1 - p1 p3 r1 r3 r4 s1 - 
   p2 p3 r1 r3 r4 s1 + p1 p2 p3 r1 r3 r4 s1 + p4 r1 r3 r4 s1 - 
   2 p1 p4 r1 r3 r4 s1 - p2 p4 r1 r3 r4 s1 + p1 p2 p4 r1 r3 r4 s1 + 
   p1 p3 p4 r1 r3 r4 s1 + p1 r2 r3 r4 s1 - p1 p3 r2 r3 r4 s1 - 
   p2 p3 r2 r3 r4 s1 - 2 p1 p4 r2 r3 r4 s1 - p2 p4 r2 r3 r4 s1 + 
   p1 p2 p4 r2 r3 r4 s1 + p1 p3 p4 r2 r3 r4 s1 + 
   p2 p3 p4 r2 r3 r4 s1 - p1 r1 r2 r3 r4 s1 + p1 p3 r1 r2 r3 r4 s1 + 
   p2 p3 r1 r2 r3 r4 s1 - p4 r1 r2 r3 r4 s1 + 3 p1 p4 r1 r2 r3 r4 s1 +
    p2 p4 r1 r2 r3 r4 s1 - p1 p2 p4 r1 r2 r3 r4 s1 - 
   p1 p3 p4 r1 r2 r3 r4 s1 - p1 p2 p3 p4 r1 r2 r3 r4 s1 - p4 r1 s2 + 
   p1 p2 p4 r1 s2 + p3 p4 r1 s2 - p1 p2 p3 p4 r1 s2 - p1 r2 s2 + 
   p1 p2 r2 s2 + p1 p3 p4 r2 s2 - p1 p2 p3 p4 r2 s2 + p1 p3 r1 r2 s2 -
    p1 p2 p3 r1 r2 s2 + p1 p4 r1 r2 s2 + p2 p4 r1 r2 s2 - 
   2 p1 p2 p4 r1 r2 s2 - 2 p1 p3 p4 r1 r2 s2 - p2 p3 p4 r1 r2 s2 + 
   3 p1 p2 p3 p4 r1 r2 s2 - p1 r3 s2 - p2 r3 s2 + p1 p2 r3 s2 + 
   p1 p3 r1 r3 s2 + p2 p3 r1 r3 s2 - p1 p2 p3 r1 r3 s2 + 
   p1 p4 r1 r3 s2 + p2 p4 r1 r3 s2 - p1 p2 p4 r1 r3 s2 - 
   p1 p3 p4 r1 r3 s2 - p2 p3 p4 r1 r3 s2 + p1 p2 p3 p4 r1 r3 s2 + 
   p1 r2 r3 s2 + p2 r2 r3 s2 - p1 p2 r2 r3 s2 - p1 p3 r1 r2 r3 s2 - 
   p2 p3 r1 r2 r3 s2 + p1 p2 p3 r1 r2 r3 s2 - p1 p4 r1 r2 r3 s2 - 
   p2 p4 r1 r2 r3 s2 + p1 p2 p4 r1 r2 r3 s2 + p1 p3 p4 r1 r2 r3 s2 + 
   p2 p3 p4 r1 r2 r3 s2 - p1 p2 p3 p4 r1 r2 r3 s2 - p3 r4 s2 - 
   p4 r4 s2 + p3 p4 r4 s2 + p3 r1 r4 s2 + p4 r1 r4 s2 - 
   p3 p4 r1 r4 s2 + p1 p3 r2 r4 s2 + p2 p3 r2 r4 s2 - 
   p1 p2 p3 r2 r4 s2 + p1 p4 r2 r4 s2 + p2 p4 r2 r4 s2 - 
   p1 p2 p4 r2 r4 s2 - p1 p3 p4 r2 r4 s2 - p2 p3 p4 r2 r4 s2 + 
   p1 p2 p3 p4 r2 r4 s2 - p1 p3 r1 r2 r4 s2 - p2 p3 r1 r2 r4 s2 + 
   p1 p2 p3 r1 r2 r4 s2 - p1 p4 r1 r2 r4 s2 - p2 p4 r1 r2 r4 s2 + 
   p1 p2 p4 r1 r2 r4 s2 + p1 p3 p4 r1 r2 r4 s2 + 
   p2 p3 p4 r1 r2 r4 s2 - p1 p2 p3 p4 r1 r2 r4 s2 + p1 p3 r3 r4 s2 + 
   p2 p3 r3 r4 s2 - p1 p2 p3 r3 r4 s2 + p1 p4 r3 r4 s2 + 
   p2 p4 r3 r4 s2 - p1 p2 p4 r3 r4 s2 - p1 p3 p4 r3 r4 s2 - 
   p2 p3 p4 r3 r4 s2 + p1 p2 p3 p4 r3 r4 s2 + p2 r1 r3 r4 s2 - 
   p1 p3 r1 r3 r4 s2 - 2 p2 p3 r1 r3 r4 s2 + p1 p2 p3 r1 r3 r4 s2 - 
   p1 p4 r1 r3 r4 s2 - p2 p4 r1 r3 r4 s2 + p1 p3 p4 r1 r3 r4 s2 + 
   p2 p3 p4 r1 r3 r4 s2 + p3 r2 r3 r4 s2 - p1 p3 r2 r3 r4 s2 - 
   2 p2 p3 r2 r3 r4 s2 + p1 p2 p3 r2 r3 r4 s2 - p1 p4 r2 r3 r4 s2 - 
   p2 p4 r2 r3 r4 s2 + p1 p2 p4 r2 r3 r4 s2 + p2 p3 p4 r2 r3 r4 s2 - 
   p2 r1 r2 r3 r4 s2 - p3 r1 r2 r3 r4 s2 + p1 p3 r1 r2 r3 r4 s2 + 
   3 p2 p3 r1 r2 r3 r4 s2 - p1 p2 p3 r1 r2 r3 r4 s2 + 
   p1 p4 r1 r2 r3 r4 s2 + p2 p4 r1 r2 r3 r4 s2 - 
   p2 p3 p4 r1 r2 r3 r4 s2 - p1 p2 p3 p4 r1 r2 r3 r4 s2 - 
   p2 p3 s1 s2 + p1 p2 p3 s1 s2 - p1 p4 s1 s2 + p1 p2 p4 s1 s2 + 
   p1 p3 p4 s1 s2 + p2 p3 p4 s1 s2 - 2 p1 p2 p3 p4 s1 s2 + 
   p2 p3 r1 s1 s2 - p1 p2 p3 r1 s1 s2 + p1 p4 r1 s1 s2 + 
   p2 p4 r1 s1 s2 - 2 p1 p2 p4 r1 s1 s2 - p1 p3 p4 r1 s1 s2 - 
   2 p2 p3 p4 r1 s1 s2 + 3 p1 p2 p3 p4 r1 s1 s2 + p1 p3 r2 s1 s2 + 
   p2 p3 r2 s1 s2 - 2 p1 p2 p3 r2 s1 s2 + p1 p4 r2 s1 s2 - 
   p1 p2 p4 r2 s1 s2 - 2 p1 p3 p4 r2 s1 s2 - p2 p3 p4 r2 s1 s2 + 
   3 p1 p2 p3 p4 r2 s1 s2 - r1 r2 s1 s2 + p1 r1 r2 s1 s2 + 
   p2 r1 r2 s1 s2 - p1 p2 r1 r2 s1 s2 + p3 r1 r2 s1 s2 - 
   2 p1 p3 r1 r2 s1 s2 - 2 p2 p3 r1 r2 s1 s2 + 
   3 p1 p2 p3 r1 r2 s1 s2 + p4 r1 r2 s1 s2 - 2 p1 p4 r1 r2 s1 s2 - 
   2 p2 p4 r1 r2 s1 s2 + 3 p1 p2 p4 r1 r2 s1 s2 - p3 p4 r1 r2 s1 s2 + 
   3 p1 p3 p4 r1 r2 s1 s2 + 3 p2 p3 p4 r1 r2 s1 s2 - 
   5 p1 p2 p3 p4 r1 r2 s1 s2 + p1 p3 r3 s1 s2 + p2 p3 r3 s1 s2 - 
   p1 p2 p3 r3 s1 s2 + p1 p4 r3 s1 s2 + p2 p4 r3 s1 s2 - 
   p1 p2 p4 r3 s1 s2 - p1 p3 p4 r3 s1 s2 - p2 p3 p4 r3 s1 s2 + 
   p1 p2 p3 p4 r3 s1 s2 - r1 r3 s1 s2 + p1 r1 r3 s1 s2 + 
   p2 r1 r3 s1 s2 - p1 p2 r1 r3 s1 s2 + p3 r1 r3 s1 s2 - 
   2 p1 p3 r1 r3 s1 s2 - 2 p2 p3 r1 r3 s1 s2 + 
   2 p1 p2 p3 r1 r3 s1 s2 + p4 r1 r3 s1 s2 - 2 p1 p4 r1 r3 s1 s2 - 
   2 p2 p4 r1 r3 s1 s2 + 2 p1 p2 p4 r1 r3 s1 s2 - p3 p4 r1 r3 s1 s2 + 
   2 p1 p3 p4 r1 r3 s1 s2 + 2 p2 p3 p4 r1 r3 s1 s2 - 
   2 p1 p2 p3 p4 r1 r3 s1 s2 - p1 p3 r2 r3 s1 s2 - p2 p3 r2 r3 s1 s2 +
    p1 p2 p3 r2 r3 s1 s2 - p1 p4 r2 r3 s1 s2 - p2 p4 r2 r3 s1 s2 + 
   p1 p2 p4 r2 r3 s1 s2 + p1 p3 p4 r2 r3 s1 s2 + 
   p2 p3 p4 r2 r3 s1 s2 - p1 p2 p3 p4 r2 r3 s1 s2 + r1 r2 r3 s1 s2 - 
   p1 r1 r2 r3 s1 s2 - p2 r1 r2 r3 s1 s2 + p1 p2 r1 r2 r3 s1 s2 - 
   p3 r1 r2 r3 s1 s2 + 2 p1 p3 r1 r2 r3 s1 s2 + 
   2 p2 p3 r1 r2 r3 s1 s2 - 2 p1 p2 p3 r1 r2 r3 s1 s2 - 
   p4 r1 r2 r3 s1 s2 + 2 p1 p4 r1 r2 r3 s1 s2 + 
   2 p2 p4 r1 r2 r3 s1 s2 - 2 p1 p2 p4 r1 r2 r3 s1 s2 + 
   p3 p4 r1 r2 r3 s1 s2 - 2 p1 p3 p4 r1 r2 r3 s1 s2 - 
   2 p2 p3 p4 r1 r2 r3 s1 s2 + 2 p1 p2 p3 p4 r1 r2 r3 s1 s2 + 
   p1 p3 r4 s1 s2 + p2 p3 r4 s1 s2 - p1 p2 p3 r4 s1 s2 + 
   p1 p4 r4 s1 s2 + p2 p4 r4 s1 s2 - p1 p2 p4 r4 s1 s2 - 
   p1 p3 p4 r4 s1 s2 - p2 p3 p4 r4 s1 s2 + p1 p2 p3 p4 r4 s1 s2 - 
   p1 p3 r1 r4 s1 s2 - p2 p3 r1 r4 s1 s2 + p1 p2 p3 r1 r4 s1 s2 - 
   p1 p4 r1 r4 s1 s2 - p2 p4 r1 r4 s1 s2 + p1 p2 p4 r1 r4 s1 s2 + 
   p1 p3 p4 r1 r4 s1 s2 + p2 p3 p4 r1 r4 s1 s2 - 
   p1 p2 p3 p4 r1 r4 s1 s2 - r2 r4 s1 s2 + p1 r2 r4 s1 s2 + 
   p2 r2 r4 s1 s2 - p1 p2 r2 r4 s1 s2 + p3 r2 r4 s1 s2 - 
   2 p1 p3 r2 r4 s1 s2 - 2 p2 p3 r2 r4 s1 s2 + 
   2 p1 p2 p3 r2 r4 s1 s2 + p4 r2 r4 s1 s2 - 2 p1 p4 r2 r4 s1 s2 - 
   2 p2 p4 r2 r4 s1 s2 + 2 p1 p2 p4 r2 r4 s1 s2 - p3 p4 r2 r4 s1 s2 + 
   2 p1 p3 p4 r2 r4 s1 s2 + 2 p2 p3 p4 r2 r4 s1 s2 - 
   2 p1 p2 p3 p4 r2 r4 s1 s2 + r1 r2 r4 s1 s2 - p1 r1 r2 r4 s1 s2 - 
   p2 r1 r2 r4 s1 s2 + p1 p2 r1 r2 r4 s1 s2 - p3 r1 r2 r4 s1 s2 + 
   2 p1 p3 r1 r2 r4 s1 s2 + 2 p2 p3 r1 r2 r4 s1 s2 - 
   2 p1 p2 p3 r1 r2 r4 s1 s2 - p4 r1 r2 r4 s1 s2 + 
   2 p1 p4 r1 r2 r4 s1 s2 + 2 p2 p4 r1 r2 r4 s1 s2 - 
   2 p1 p2 p4 r1 r2 r4 s1 s2 + p3 p4 r1 r2 r4 s1 s2 - 
   2 p1 p3 p4 r1 r2 r4 s1 s2 - 2 p2 p3 p4 r1 r2 r4 s1 s2 + 
   2 p1 p2 p3 p4 r1 r2 r4 s1 s2 - r3 r4 s1 s2 + p1 r3 r4 s1 s2 + 
   p2 r3 r4 s1 s2 + p3 r3 r4 s1 s2 - 2 p1 p3 r3 r4 s1 s2 - 
   2 p2 p3 r3 r4 s1 s2 + p1 p2 p3 r3 r4 s1 s2 + p4 r3 r4 s1 s2 - 
   2 p1 p4 r3 r4 s1 s2 - 2 p2 p4 r3 r4 s1 s2 + p1 p2 p4 r3 r4 s1 s2 + 
   p1 p3 p4 r3 r4 s1 s2 + p2 p3 p4 r3 r4 s1 s2 + r1 r3 r4 s1 s2 - 
   p1 r1 r3 r4 s1 s2 - p2 r1 r3 r4 s1 s2 - p3 r1 r3 r4 s1 s2 + 
   2 p1 p3 r1 r3 r4 s1 s2 + 2 p2 p3 r1 r3 r4 s1 s2 - 
   p1 p2 p3 r1 r3 r4 s1 s2 - p4 r1 r3 r4 s1 s2 + 
   2 p1 p4 r1 r3 r4 s1 s2 + p2 p4 r1 r3 r4 s1 s2 - 
   p1 p3 p4 r1 r3 r4 s1 s2 - p1 p2 p3 p4 r1 r3 r4 s1 s2 + 
   r2 r3 r4 s1 s2 - p1 r2 r3 r4 s1 s2 - p2 r2 r3 r4 s1 s2 - 
   p3 r2 r3 r4 s1 s2 + p1 p3 r2 r3 r4 s1 s2 + 2 p2 p3 r2 r3 r4 s1 s2 -
    p4 r2 r3 r4 s1 s2 + 2 p1 p4 r2 r3 r4 s1 s2 + 
   2 p2 p4 r2 r3 r4 s1 s2 - p1 p2 p4 r2 r3 r4 s1 s2 - 
   p2 p3 p4 r2 r3 r4 s1 s2 - p1 p2 p3 p4 r2 r3 r4 s1 s2 - 
   r1 r2 r3 r4 s1 s2 + p1 r1 r2 r3 r4 s1 s2 + p2 r1 r2 r3 r4 s1 s2 + 
   p3 r1 r2 r3 r4 s1 s2 - p1 p3 r1 r2 r3 r4 s1 s2 - 
   2 p2 p3 r1 r2 r3 r4 s1 s2 + p4 r1 r2 r3 r4 s1 s2 - 
   2 p1 p4 r1 r2 r3 r4 s1 s2 - p2 p4 r1 r2 r3 r4 s1 s2 + 
   2 p1 p2 p3 p4 r1 r2 r3 r4 s1 s2 - p1 r1 s3 - p2 r1 s3 + 
   p1 p2 r1 s3 - p3 r2 s3 - p4 r2 s3 + p3 p4 r2 s3 + p1 p3 r1 r2 s3 + 
   p2 p3 r1 r2 s3 - p1 p2 p3 r1 r2 s3 + p1 p4 r1 r2 s3 + 
   p2 p4 r1 r2 s3 - p1 p2 p4 r1 r2 s3 - p1 p3 p4 r1 r2 s3 - 
   p2 p3 p4 r1 r2 s3 + p1 p2 p3 p4 r1 r2 s3 - p4 r3 s3 + 
   p1 p2 p4 r3 s3 + p3 p4 r3 s3 - p1 p2 p3 p4 r3 s3 + p1 p3 r1 r3 s3 +
    p2 p3 r1 r3 s3 - p1 p2 p3 r1 r3 s3 + p1 p4 r1 r3 s3 + 
   p2 p4 r1 r3 s3 - p1 p2 p4 r1 r3 s3 - p1 p3 p4 r1 r3 s3 - 
   p2 p3 p4 r1 r3 s3 + p1 p2 p3 p4 r1 r3 s3 + p3 r2 r3 s3 + 
   p4 r2 r3 s3 - p3 p4 r2 r3 s3 + p2 r1 r2 r3 s3 - 
   p1 p3 r1 r2 r3 s3 - 2 p2 p3 r1 r2 r3 s3 + p1 p2 p3 r1 r2 r3 s3 - 
   p1 p4 r1 r2 r3 s3 - p2 p4 r1 r2 r3 s3 + p1 p3 p4 r1 r2 r3 s3 + 
   p2 p3 p4 r1 r2 r3 s3 - p1 r4 s3 + p1 p2 r4 s3 + p1 p3 p4 r4 s3 - 
   p1 p2 p3 p4 r4 s3 + p1 r1 r4 s3 + p2 r1 r4 s3 - p1 p2 r1 r4 s3 + 
   p1 p3 r2 r4 s3 + p2 p3 r2 r4 s3 - p1 p2 p3 r2 r4 s3 + 
   p1 p4 r2 r4 s3 + p2 p4 r2 r4 s3 - p1 p2 p4 r2 r4 s3 - 
   p1 p3 p4 r2 r4 s3 - p2 p3 p4 r2 r4 s3 + p1 p2 p3 p4 r2 r4 s3 + 
   p3 r1 r2 r4 s3 - p1 p3 r1 r2 r4 s3 - 2 p2 p3 r1 r2 r4 s3 + 
   p1 p2 p3 r1 r2 r4 s3 - p1 p4 r1 r2 r4 s3 - p2 p4 r1 r2 r4 s3 + 
   p1 p2 p4 r1 r2 r4 s3 + p2 p3 p4 r1 r2 r4 s3 + p1 p3 r3 r4 s3 - 
   p1 p2 p3 r3 r4 s3 + p1 p4 r3 r4 s3 + p2 p4 r3 r4 s3 - 
   2 p1 p2 p4 r3 r4 s3 - 2 p1 p3 p4 r3 r4 s3 - p2 p3 p4 r3 r4 s3 + 
   3 p1 p2 p3 p4 r3 r4 s3 - p1 p3 r1 r3 r4 s3 - p2 p3 r1 r3 r4 s3 + 
   p1 p2 p3 r1 r3 r4 s3 - p1 p4 r1 r3 r4 s3 - p2 p4 r1 r3 r4 s3 + 
   p1 p2 p4 r1 r3 r4 s3 + p1 p3 p4 r1 r3 r4 s3 + 
   p2 p3 p4 r1 r3 r4 s3 - p1 p2 p3 p4 r1 r3 r4 s3 - 
   p1 p3 r2 r3 r4 s3 - p2 p3 r2 r3 r4 s3 + p1 p2 p3 r2 r3 r4 s3 - 
   p1 p4 r2 r3 r4 s3 - p2 p4 r2 r3 r4 s3 + p1 p2 p4 r2 r3 r4 s3 + 
   p1 p3 p4 r2 r3 r4 s3 + p2 p3 p4 r2 r3 r4 s3 - 
   p1 p2 p3 p4 r2 r3 r4 s3 - p2 r1 r2 r3 r4 s3 - p3 r1 r2 r3 r4 s3 + 
   p1 p3 r1 r2 r3 r4 s3 + 3 p2 p3 r1 r2 r3 r4 s3 - 
   p1 p2 p3 r1 r2 r3 r4 s3 + p1 p4 r1 r2 r3 r4 s3 + 
   p2 p4 r1 r2 r3 r4 s3 - p2 p3 p4 r1 r2 r3 r4 s3 - 
   p1 p2 p3 p4 r1 r2 r3 r4 s3 - s1 s3 + p1 r1 s1 s3 + p2 r1 s1 s3 - 
   p1 p2 r1 s1 s3 + p3 r2 s1 s3 + p4 r2 s1 s3 - p3 p4 r2 s1 s3 - 
   p1 p3 r1 r2 s1 s3 - p2 p3 r1 r2 s1 s3 + p1 p2 p3 r1 r2 s1 s3 - 
   p1 p4 r1 r2 s1 s3 - p2 p4 r1 r2 s1 s3 + p1 p2 p4 r1 r2 s1 s3 + 
   p1 p3 p4 r1 r2 s1 s3 + p2 p3 p4 r1 r2 s1 s3 - 
   p1 p2 p3 p4 r1 r2 s1 s3 + p3 r3 s1 s3 + p4 r3 s1 s3 - 
   p3 p4 r3 s1 s3 - p1 p3 r1 r3 s1 s3 - p2 p3 r1 r3 s1 s3 + 
   p1 p2 p3 r1 r3 s1 s3 - p1 p4 r1 r3 s1 s3 + p1 p3 p4 r1 r3 s1 s3 + 
   p1 p2 r2 r3 s1 s3 - p3 r2 r3 s1 s3 - p1 p2 p3 r2 r3 s1 s3 - 
   p4 r2 r3 s1 s3 - p1 p2 p4 r2 r3 s1 s3 + p3 p4 r2 r3 s1 s3 + 
   p1 p2 p3 p4 r2 r3 s1 s3 - p1 p2 r1 r2 r3 s1 s3 + 
   p1 p3 r1 r2 r3 s1 s3 + p2 p3 r1 r2 r3 s1 s3 + 
   p1 p4 r1 r2 r3 s1 s3 + p1 p2 p4 r1 r2 r3 s1 s3 - 
   p1 p3 p4 r1 r2 r3 s1 s3 - p1 p2 p3 p4 r1 r2 r3 s1 s3 + 
   p1 r4 s1 s3 + p2 r4 s1 s3 - p1 p2 r4 s1 s3 - p1 r1 r4 s1 s3 - 
   p2 r1 r4 s1 s3 + p1 p2 r1 r4 s1 s3 + p3 p4 r1 r4 s1 s3 - 
   p1 p3 p4 r1 r4 s1 s3 - p2 p3 p4 r1 r4 s1 s3 + 
   p1 p2 p3 p4 r1 r4 s1 s3 - p2 p3 r2 r4 s1 s3 - p1 p4 r2 r4 s1 s3 - 
   p2 p4 r2 r4 s1 s3 + p1 p2 p4 r2 r4 s1 s3 + p2 p3 p4 r2 r4 s1 s3 + 
   p2 p3 r1 r2 r4 s1 s3 + p1 p4 r1 r2 r4 s1 s3 + 
   p2 p4 r1 r2 r4 s1 s3 - p1 p2 p4 r1 r2 r4 s1 s3 - 
   p3 p4 r1 r2 r4 s1 s3 + p1 p3 p4 r1 r2 r4 s1 s3 - 
   p1 p2 p3 p4 r1 r2 r4 s1 s3 - p1 p3 r3 r4 s1 s3 - 
   p2 p3 r3 r4 s1 s3 + p1 p2 p3 r3 r4 s1 s3 - p1 p4 r3 r4 s1 s3 - 
   p2 p4 r3 r4 s1 s3 + p1 p2 p4 r3 r4 s1 s3 + p1 p3 p4 r3 r4 s1 s3 + 
   p2 p3 p4 r3 r4 s1 s3 - p1 p2 p3 p4 r3 r4 s1 s3 + 
   p1 p3 r1 r3 r4 s1 s3 + p2 p3 r1 r3 r4 s1 s3 - 
   p1 p2 p3 r1 r3 r4 s1 s3 + p1 p4 r1 r3 r4 s1 s3 - 
   p3 p4 r1 r3 r4 s1 s3 + p2 p3 p4 r1 r3 r4 s1 s3 - 
   p1 p2 p3 p4 r1 r3 r4 s1 s3 - p1 p2 r2 r3 r4 s1 s3 + 
   p2 p3 r2 r3 r4 s1 s3 + p1 p2 p3 r2 r3 r4 s1 s3 + 
   p1 p4 r2 r3 r4 s1 s3 + p2 p4 r2 r3 r4 s1 s3 - 
   p2 p3 p4 r2 r3 r4 s1 s3 - p1 p2 p3 p4 r2 r3 r4 s1 s3 + 
   p1 p2 r1 r2 r3 r4 s1 s3 - p2 p3 r1 r2 r3 r4 s1 s3 - 
   p1 p2 p3 r1 r2 r3 r4 s1 s3 - p1 p4 r1 r2 r3 r4 s1 s3 - 
   p1 p2 p4 r1 r2 r3 r4 s1 s3 + p3 p4 r1 r2 r3 r4 s1 s3 - 
   p1 p3 p4 r1 r2 r3 r4 s1 s3 - p2 p3 p4 r1 r2 r3 r4 s1 s3 + 
   3 p1 p2 p3 p4 r1 r2 r3 r4 s1 s3 - p1 p3 s2 s3 - p2 p3 s2 s3 + 
   p1 p2 p3 s2 s3 - p1 p4 s2 s3 - p2 p4 s2 s3 + p1 p2 p4 s2 s3 + 
   p1 p3 p4 s2 s3 + p2 p3 p4 s2 s3 - p1 p2 p3 p4 s2 s3 + 
   p1 p3 r1 s2 s3 + p2 p3 r1 s2 s3 - p1 p2 p3 r1 s2 s3 + 
   p1 p4 r1 s2 s3 + p2 p4 r1 s2 s3 - p1 p2 p4 r1 s2 s3 - 
   p1 p3 p4 r1 s2 s3 - p2 p3 p4 r1 s2 s3 + p1 p2 p3 p4 r1 s2 s3 + 
   p1 p3 r2 s2 s3 + p2 p3 r2 s2 s3 - p1 p2 p3 r2 s2 s3 + 
   p1 p4 r2 s2 s3 + p2 p4 r2 s2 s3 - p1 p2 p4 r2 s2 s3 - 
   p1 p3 p4 r2 s2 s3 - p2 p3 p4 r2 s2 s3 + p1 p2 p3 p4 r2 s2 s3 - 
   r1 r2 s2 s3 + p1 r1 r2 s2 s3 + p2 r1 r2 s2 s3 - p1 p2 r1 r2 s2 s3 +
    p3 r1 r2 s2 s3 - 2 p1 p3 r1 r2 s2 s3 - 2 p2 p3 r1 r2 s2 s3 + 
   2 p1 p2 p3 r1 r2 s2 s3 + p4 r1 r2 s2 s3 - 2 p1 p4 r1 r2 s2 s3 - 
   2 p2 p4 r1 r2 s2 s3 + 2 p1 p2 p4 r1 r2 s2 s3 - p3 p4 r1 r2 s2 s3 + 
   2 p1 p3 p4 r1 r2 s2 s3 + 2 p2 p3 p4 r1 r2 s2 s3 - 
   2 p1 p2 p3 p4 r1 r2 s2 s3 + p1 p3 r3 s2 s3 + p2 p3 r3 s2 s3 - 
   p1 p2 p3 r3 s2 s3 + p1 p4 r3 s2 s3 + p2 p4 r3 s2 s3 - 
   p1 p2 p4 r3 s2 s3 - p1 p3 p4 r3 s2 s3 - p2 p3 p4 r3 s2 s3 + 
   p1 p2 p3 p4 r3 s2 s3 + p1 r1 r3 s2 s3 + p2 r1 r3 s2 s3 - 
   p1 p2 r1 r3 s2 s3 - 2 p1 p3 r1 r3 s2 s3 - 2 p2 p3 r1 r3 s2 s3 + 
   2 p1 p2 p3 r1 r3 s2 s3 + p4 r1 r3 s2 s3 - 2 p1 p4 r1 r3 s2 s3 - 
   2 p2 p4 r1 r3 s2 s3 + p1 p2 p4 r1 r3 s2 s3 - p3 p4 r1 r3 s2 s3 + 
   2 p1 p3 p4 r1 r3 s2 s3 + 2 p2 p3 p4 r1 r3 s2 s3 - 
   p1 p2 p3 p4 r1 r3 s2 s3 - p1 p3 r2 r3 s2 s3 - p2 p3 r2 r3 s2 s3 + 
   p1 p2 p3 r2 r3 s2 s3 - p2 p4 r2 r3 s2 s3 + p2 p3 p4 r2 r3 s2 s3 + 
   r1 r2 r3 s2 s3 - p1 r1 r2 r3 s2 s3 - 2 p2 r1 r2 r3 s2 s3 + 
   p1 p2 r1 r2 r3 s2 s3 - p3 r1 r2 r3 s2 s3 + 
   2 p1 p3 r1 r2 r3 s2 s3 + 3 p2 p3 r1 r2 r3 s2 s3 - 
   2 p1 p2 p3 r1 r2 r3 s2 s3 - p4 r1 r2 r3 s2 s3 + 
   p1 p4 r1 r2 r3 s2 s3 + 2 p2 p4 r1 r2 r3 s2 s3 + 
   p3 p4 r1 r2 r3 s2 s3 - p1 p3 p4 r1 r2 r3 s2 s3 - 
   2 p2 p3 p4 r1 r2 r3 s2 s3 + p1 p3 r4 s2 s3 + p2 p3 r4 s2 s3 - 
   p1 p2 p3 r4 s2 s3 + p1 p4 r4 s2 s3 + p2 p4 r4 s2 s3 - 
   p1 p2 p4 r4 s2 s3 - p1 p3 p4 r4 s2 s3 - p2 p3 p4 r4 s2 s3 + 
   p1 p2 p3 p4 r4 s2 s3 - p1 p3 r1 r4 s2 s3 - p2 p3 r1 r4 s2 s3 + 
   p1 p2 p3 r1 r4 s2 s3 - p2 p4 r1 r4 s2 s3 + p2 p3 p4 r1 r4 s2 s3 + 
   p1 r2 r4 s2 s3 - p1 p2 r2 r4 s2 s3 + p3 r2 r4 s2 s3 - 
   2 p1 p3 r2 r4 s2 s3 - 2 p2 p3 r2 r4 s2 s3 + 
   2 p1 p2 p3 r2 r4 s2 s3 + p4 r2 r4 s2 s3 - 2 p1 p4 r2 r4 s2 s3 - 
   2 p2 p4 r2 r4 s2 s3 + 2 p1 p2 p4 r2 r4 s2 s3 - p3 p4 r2 r4 s2 s3 + 
   p1 p3 p4 r2 r4 s2 s3 + 2 p2 p3 p4 r2 r4 s2 s3 - 
   p1 p2 p3 p4 r2 r4 s2 s3 + r1 r2 r4 s2 s3 - p1 r1 r2 r4 s2 s3 - 
   p2 r1 r2 r4 s2 s3 + p1 p2 r1 r2 r4 s2 s3 - 2 p3 r1 r2 r4 s2 s3 + 
   2 p1 p3 r1 r2 r4 s2 s3 + 3 p2 p3 r1 r2 r4 s2 s3 - 
   2 p1 p2 p3 r1 r2 r4 s2 s3 - p4 r1 r2 r4 s2 s3 + 
   p1 p4 r1 r2 r4 s2 s3 + 2 p2 p4 r1 r2 r4 s2 s3 - 
   p1 p2 p4 r1 r2 r4 s2 s3 + p3 p4 r1 r2 r4 s2 s3 - 
   2 p2 p3 p4 r1 r2 r4 s2 s3 - r3 r4 s2 s3 + p1 r3 r4 s2 s3 + 
   p2 r3 r4 s2 s3 - p1 p2 r3 r4 s2 s3 + p3 r3 r4 s2 s3 - 
   2 p1 p3 r3 r4 s2 s3 - 2 p2 p3 r3 r4 s2 s3 + 
   2 p1 p2 p3 r3 r4 s2 s3 + p4 r3 r4 s2 s3 - 2 p1 p4 r3 r4 s2 s3 - 
   2 p2 p4 r3 r4 s2 s3 + 2 p1 p2 p4 r3 r4 s2 s3 - p3 p4 r3 r4 s2 s3 + 
   2 p1 p3 p4 r3 r4 s2 s3 + 2 p2 p3 p4 r3 r4 s2 s3 - 
   2 p1 p2 p3 p4 r3 r4 s2 s3 + r1 r3 r4 s2 s3 - p1 r1 r3 r4 s2 s3 - 
   2 p2 r1 r3 r4 s2 s3 + p1 p2 r1 r3 r4 s2 s3 - p3 r1 r3 r4 s2 s3 + 
   2 p1 p3 r1 r3 r4 s2 s3 + 3 p2 p3 r1 r3 r4 s2 s3 - 
   2 p1 p2 p3 r1 r3 r4 s2 s3 - p4 r1 r3 r4 s2 s3 + 
   p1 p4 r1 r3 r4 s2 s3 + 2 p2 p4 r1 r3 r4 s2 s3 + 
   p3 p4 r1 r3 r4 s2 s3 - p1 p3 p4 r1 r3 r4 s2 s3 - 
   2 p2 p3 p4 r1 r3 r4 s2 s3 + r2 r3 r4 s2 s3 - p1 r2 r3 r4 s2 s3 - 
   p2 r2 r3 r4 s2 s3 + p1 p2 r2 r3 r4 s2 s3 - 2 p3 r2 r3 r4 s2 s3 + 
   2 p1 p3 r2 r3 r4 s2 s3 + 3 p2 p3 r2 r3 r4 s2 s3 - 
   2 p1 p2 p3 r2 r3 r4 s2 s3 - p4 r2 r3 r4 s2 s3 + 
   p1 p4 r2 r3 r4 s2 s3 + 2 p2 p4 r2 r3 r4 s2 s3 - 
   p1 p2 p4 r2 r3 r4 s2 s3 + p3 p4 r2 r3 r4 s2 s3 - 
   2 p2 p3 p4 r2 r3 r4 s2 s3 - 2 r1 r2 r3 r4 s2 s3 + 
   p1 r1 r2 r3 r4 s2 s3 + 3 p2 r1 r2 r3 r4 s2 s3 - 
   p1 p2 r1 r2 r3 r4 s2 s3 + 3 p3 r1 r2 r3 r4 s2 s3 - 
   2 p1 p3 r1 r2 r3 r4 s2 s3 - 5 p2 p3 r1 r2 r3 r4 s2 s3 + 
   2 p1 p2 p3 r1 r2 r3 r4 s2 s3 + p4 r1 r2 r3 r4 s2 s3 - 
   2 p2 p4 r1 r2 r3 r4 s2 s3 - p1 p2 p4 r1 r2 r3 r4 s2 s3 - 
   p3 p4 r1 r2 r3 r4 s2 s3 - p1 p3 p4 r1 r2 r3 r4 s2 s3 + 
   2 p2 p3 p4 r1 r2 r3 r4 s2 s3 + 2 p1 p2 p3 p4 r1 r2 r3 r4 s2 s3 + 
   p1 p3 s1 s2 s3 + p2 p3 s1 s2 s3 - p1 p2 p3 s1 s2 s3 + 
   p1 p4 s1 s2 s3 + p2 p4 s1 s2 s3 - p1 p2 p4 s1 s2 s3 - 
   p1 p3 p4 s1 s2 s3 - p2 p3 p4 s1 s2 s3 + p1 p2 p3 p4 s1 s2 s3 - 
   p1 p3 r1 s1 s2 s3 - p2 p3 r1 s1 s2 s3 + p1 p2 p3 r1 s1 s2 s3 - 
   p1 p4 r1 s1 s2 s3 - p2 p4 r1 s1 s2 s3 + p1 p2 p4 r1 s1 s2 s3 + 
   p1 p3 p4 r1 s1 s2 s3 + p2 p3 p4 r1 s1 s2 s3 - 
   p1 p2 p3 p4 r1 s1 s2 s3 - p1 p3 r2 s1 s2 s3 - p2 p3 r2 s1 s2 s3 + 
   p1 p2 p3 r2 s1 s2 s3 - p1 p4 r2 s1 s2 s3 - p2 p4 r2 s1 s2 s3 + 
   p1 p2 p4 r2 s1 s2 s3 + p1 p3 p4 r2 s1 s2 s3 + 
   p2 p3 p4 r2 s1 s2 s3 - p1 p2 p3 p4 r2 s1 s2 s3 + r1 r2 s1 s2 s3 - 
   p1 r1 r2 s1 s2 s3 - p2 r1 r2 s1 s2 s3 + p1 p2 r1 r2 s1 s2 s3 - 
   p3 r1 r2 s1 s2 s3 + 2 p1 p3 r1 r2 s1 s2 s3 + 
   2 p2 p3 r1 r2 s1 s2 s3 - 2 p1 p2 p3 r1 r2 s1 s2 s3 - 
   p4 r1 r2 s1 s2 s3 + 2 p1 p4 r1 r2 s1 s2 s3 + 
   2 p2 p4 r1 r2 s1 s2 s3 - 2 p1 p2 p4 r1 r2 s1 s2 s3 + 
   p3 p4 r1 r2 s1 s2 s3 - 2 p1 p3 p4 r1 r2 s1 s2 s3 - 
   2 p2 p3 p4 r1 r2 s1 s2 s3 + 2 p1 p2 p3 p4 r1 r2 s1 s2 s3 + 
   p1 r3 s1 s2 s3 - 2 p1 p3 r3 s1 s2 s3 - p2 p3 r3 s1 s2 s3 + 
   p1 p2 p3 r3 s1 s2 s3 - p1 p4 r3 s1 s2 s3 - p2 p4 r3 s1 s2 s3 + 
   p1 p3 p4 r3 s1 s2 s3 + p2 p3 p4 r3 s1 s2 s3 + r1 r3 s1 s2 s3 - 
   2 p1 r1 r3 s1 s2 s3 - p2 r1 r3 s1 s2 s3 + p1 p2 r1 r3 s1 s2 s3 - 
   p3 r1 r3 s1 s2 s3 + 3 p1 p3 r1 r3 s1 s2 s3 + 
   2 p2 p3 r1 r3 s1 s2 s3 - 2 p1 p2 p3 r1 r3 s1 s2 s3 - 
   p4 r1 r3 s1 s2 s3 + 2 p1 p4 r1 r3 s1 s2 s3 + p2 p4 r1 r3 s1 s2 s3 +
    p3 p4 r1 r3 s1 s2 s3 - 2 p1 p3 p4 r1 r3 s1 s2 s3 - 
   p2 p3 p4 r1 r3 s1 s2 s3 - p1 p2 r2 r3 s1 s2 s3 + 
   p1 p3 r2 r3 s1 s2 s3 + p2 p3 r2 r3 s1 s2 s3 + 
   p2 p4 r2 r3 s1 s2 s3 + p1 p2 p4 r2 r3 s1 s2 s3 - 
   p2 p3 p4 r2 r3 s1 s2 s3 - p1 p2 p3 p4 r2 r3 s1 s2 s3 - 
   r1 r2 r3 s1 s2 s3 + p1 r1 r2 r3 s1 s2 s3 + p2 r1 r2 r3 s1 s2 s3 + 
   p3 r1 r2 r3 s1 s2 s3 - 2 p1 p3 r1 r2 r3 s1 s2 s3 - 
   2 p2 p3 r1 r2 r3 s1 s2 s3 + p1 p2 p3 r1 r2 r3 s1 s2 s3 + 
   p4 r1 r2 r3 s1 s2 s3 - p1 p4 r1 r2 r3 s1 s2 s3 - 
   p2 p4 r1 r2 r3 s1 s2 s3 - p1 p2 p4 r1 r2 r3 s1 s2 s3 - 
   p3 p4 r1 r2 r3 s1 s2 s3 + p1 p3 p4 r1 r2 r3 s1 s2 s3 + 
   p2 p3 p4 r1 r2 r3 s1 s2 s3 + p1 p2 p3 p4 r1 r2 r3 s1 s2 s3 - 
   p1 p3 r4 s1 s2 s3 - p2 p3 r4 s1 s2 s3 + p1 p2 p3 r4 s1 s2 s3 + 
   p4 r4 s1 s2 s3 - p1 p4 r4 s1 s2 s3 - 2 p2 p4 r4 s1 s2 s3 + 
   p1 p2 p4 r4 s1 s2 s3 + p2 p3 p4 r4 s1 s2 s3 + 
   p1 p3 r1 r4 s1 s2 s3 + p2 p3 r1 r4 s1 s2 s3 - 
   p1 p2 p3 r1 r4 s1 s2 s3 + p2 p4 r1 r4 s1 s2 s3 - 
   p3 p4 r1 r4 s1 s2 s3 + p1 p3 p4 r1 r4 s1 s2 s3 - 
   p1 p2 p3 p4 r1 r4 s1 s2 s3 + r2 r4 s1 s2 s3 - p1 r2 r4 s1 s2 s3 - 
   p2 r2 r4 s1 s2 s3 + p1 p2 r2 r4 s1 s2 s3 - p3 r2 r4 s1 s2 s3 + 
   p1 p3 r2 r4 s1 s2 s3 + 2 p2 p3 r2 r4 s1 s2 s3 - 
   p1 p2 p3 r2 r4 s1 s2 s3 - 2 p4 r2 r4 s1 s2 s3 + 
   2 p1 p4 r2 r4 s1 s2 s3 + 3 p2 p4 r2 r4 s1 s2 s3 - 
   2 p1 p2 p4 r2 r4 s1 s2 s3 + p3 p4 r2 r4 s1 s2 s3 - 
   2 p2 p3 p4 r2 r4 s1 s2 s3 - r1 r2 r4 s1 s2 s3 + 
   p1 r1 r2 r4 s1 s2 s3 + p2 r1 r2 r4 s1 s2 s3 - 
   p1 p2 r1 r2 r4 s1 s2 s3 + p3 r1 r2 r4 s1 s2 s3 - 
   p1 p3 r1 r2 r4 s1 s2 s3 - 2 p2 p3 r1 r2 r4 s1 s2 s3 + 
   p1 p2 p3 r1 r2 r4 s1 s2 s3 + p4 r1 r2 r4 s1 s2 s3 - 
   p1 p4 r1 r2 r4 s1 s2 s3 - 2 p2 p4 r1 r2 r4 s1 s2 s3 + 
   p1 p2 p4 r1 r2 r4 s1 s2 s3 - p1 p3 p4 r1 r2 r4 s1 s2 s3 + 
   p2 p3 p4 r1 r2 r4 s1 s2 s3 + p1 p2 p3 p4 r1 r2 r4 s1 s2 s3 + 
   r3 r4 s1 s2 s3 - p1 r3 r4 s1 s2 s3 - p2 r3 r4 s1 s2 s3 - 
   p3 r3 r4 s1 s2 s3 + 2 p1 p3 r3 r4 s1 s2 s3 + 
   2 p2 p3 r3 r4 s1 s2 s3 - p1 p2 p3 r3 r4 s1 s2 s3 - 
   p4 r3 r4 s1 s2 s3 + p1 p4 r3 r4 s1 s2 s3 + 2 p2 p4 r3 r4 s1 s2 s3 -
    p2 p3 p4 r3 r4 s1 s2 s3 - p1 p2 p3 p4 r3 r4 s1 s2 s3 - 
   r1 r3 r4 s1 s2 s3 + p1 r1 r3 r4 s1 s2 s3 + p2 r1 r3 r4 s1 s2 s3 + 
   p3 r1 r3 r4 s1 s2 s3 - 2 p1 p3 r1 r3 r4 s1 s2 s3 - 
   2 p2 p3 r1 r3 r4 s1 s2 s3 + p1 p2 p3 r1 r3 r4 s1 s2 s3 - 
   2 p1 p2 p4 r1 r3 r4 s1 s2 s3 + p3 p4 r1 r3 r4 s1 s2 s3 - 
   p1 p3 p4 r1 r3 r4 s1 s2 s3 - p2 p3 p4 r1 r3 r4 s1 s2 s3 + 
   3 p1 p2 p3 p4 r1 r3 r4 s1 s2 s3 - r2 r3 r4 s1 s2 s3 + 
   p2 r2 r3 r4 s1 s2 s3 + p1 p2 r2 r3 r4 s1 s2 s3 + 
   p3 r2 r3 r4 s1 s2 s3 - 2 p2 p3 r2 r3 r4 s1 s2 s3 - 
   p1 p2 p3 r2 r3 r4 s1 s2 s3 + p4 r2 r3 r4 s1 s2 s3 - 
   2 p2 p4 r2 r3 r4 s1 s2 s3 - p1 p2 p4 r2 r3 r4 s1 s2 s3 - 
   2 p1 p3 p4 r2 r3 r4 s1 s2 s3 + p2 p3 p4 r2 r3 r4 s1 s2 s3 + 
   3 p1 p2 p3 p4 r2 r3 r4 s1 s2 s3 + r1 r2 r3 r4 s1 s2 s3 - 
   p2 r1 r2 r3 r4 s1 s2 s3 - p1 p2 r1 r2 r3 r4 s1 s2 s3 - 
   p3 r1 r2 r3 r4 s1 s2 s3 + 2 p2 p3 r1 r2 r3 r4 s1 s2 s3 + 
   p1 p2 p3 r1 r2 r3 r4 s1 s2 s3 - p1 p4 r1 r2 r3 r4 s1 s2 s3 + 
   3 p1 p2 p4 r1 r2 r3 r4 s1 s2 s3 - p3 p4 r1 r2 r3 r4 s1 s2 s3 + 
   3 p1 p3 p4 r1 r2 r3 r4 s1 s2 s3 + p2 p3 p4 r1 r2 r3 r4 s1 s2 s3 - 
   5 p1 p2 p3 p4 r1 r2 r3 r4 s1 s2 s3 - p3 r1 s4 - p4 r1 s4 + 
   p3 p4 r1 s4 - p1 r2 s4 - p2 r2 s4 + p1 p2 r2 s4 + p1 p3 r1 r2 s4 + 
   p2 p3 r1 r2 s4 - p1 p2 p3 r1 r2 s4 + p1 p4 r1 r2 s4 + 
   p2 p4 r1 r2 s4 - p1 p2 p4 r1 r2 s4 - p1 p3 p4 r1 r2 s4 - 
   p2 p3 p4 r1 r2 s4 + p1 p2 p3 p4 r1 r2 s4 - p2 r3 s4 + p1 p2 r3 s4 +
    p2 p3 p4 r3 s4 - p1 p2 p3 p4 r3 s4 + p1 p3 r1 r3 s4 + 
   p2 p3 r1 r3 s4 - p1 p2 p3 r1 r3 s4 + p1 p4 r1 r3 s4 + 
   p2 p4 r1 r3 s4 - p1 p2 p4 r1 r3 s4 - p1 p3 p4 r1 r3 s4 - 
   p2 p3 p4 r1 r3 s4 + p1 p2 p3 p4 r1 r3 s4 + p1 r2 r3 s4 + 
   p2 r2 r3 s4 - p1 p2 r2 r3 s4 - p1 p3 r1 r2 r3 s4 - 
   p2 p3 r1 r2 r3 s4 + p1 p2 p3 r1 r2 r3 s4 + p4 r1 r2 r3 s4 - 
   2 p1 p4 r1 r2 r3 s4 - p2 p4 r1 r2 r3 s4 + p1 p2 p4 r1 r2 r3 s4 + 
   p1 p3 p4 r1 r2 r3 s4 - p3 r4 s4 + p1 p2 p3 r4 s4 + p3 p4 r4 s4 - 
   p1 p2 p3 p4 r4 s4 + p3 r1 r4 s4 + p4 r1 r4 s4 - p3 p4 r1 r4 s4 + 
   p1 p3 r2 r4 s4 + p2 p3 r2 r4 s4 - p1 p2 p3 r2 r4 s4 + 
   p1 p4 r2 r4 s4 + p2 p4 r2 r4 s4 - p1 p2 p4 r2 r4 s4 - 
   p1 p3 p4 r2 r4 s4 - p2 p3 p4 r2 r4 s4 + p1 p2 p3 p4 r2 r4 s4 + 
   p1 r1 r2 r4 s4 - p1 p3 r1 r2 r4 s4 - p2 p3 r1 r2 r4 s4 - 
   2 p1 p4 r1 r2 r4 s4 - p2 p4 r1 r2 r4 s4 + p1 p2 p4 r1 r2 r4 s4 + 
   p1 p3 p4 r1 r2 r4 s4 + p2 p3 p4 r1 r2 r4 s4 + p1 p3 r3 r4 s4 + 
   p2 p3 r3 r4 s4 - 2 p1 p2 p3 r3 r4 s4 + p2 p4 r3 r4 s4 - 
   p1 p2 p4 r3 r4 s4 - p1 p3 p4 r3 r4 s4 - 2 p2 p3 p4 r3 r4 s4 + 
   3 p1 p2 p3 p4 r3 r4 s4 - p1 p3 r1 r3 r4 s4 - p2 p3 r1 r3 r4 s4 + 
   p1 p2 p3 r1 r3 r4 s4 - p1 p4 r1 r3 r4 s4 - p2 p4 r1 r3 r4 s4 + 
   p1 p2 p4 r1 r3 r4 s4 + p1 p3 p4 r1 r3 r4 s4 + 
   p2 p3 p4 r1 r3 r4 s4 - p1 p2 p3 p4 r1 r3 r4 s4 - 
   p1 p3 r2 r3 r4 s4 - p2 p3 r2 r3 r4 s4 + p1 p2 p3 r2 r3 r4 s4 - 
   p1 p4 r2 r3 r4 s4 - p2 p4 r2 r3 r4 s4 + p1 p2 p4 r2 r3 r4 s4 + 
   p1 p3 p4 r2 r3 r4 s4 + p2 p3 p4 r2 r3 r4 s4 - 
   p1 p2 p3 p4 r2 r3 r4 s4 - p1 r1 r2 r3 r4 s4 + 
   p1 p3 r1 r2 r3 r4 s4 + p2 p3 r1 r2 r3 r4 s4 - p4 r1 r2 r3 r4 s4 + 
   3 p1 p4 r1 r2 r3 r4 s4 + p2 p4 r1 r2 r3 r4 s4 - 
   p1 p2 p4 r1 r2 r3 r4 s4 - p1 p3 p4 r1 r2 r3 r4 s4 - 
   p1 p2 p3 p4 r1 r2 r3 r4 s4 - p1 p3 s1 s4 - p2 p3 s1 s4 + 
   p1 p2 p3 s1 s4 - p1 p4 s1 s4 - p2 p4 s1 s4 + p1 p2 p4 s1 s4 + 
   p1 p3 p4 s1 s4 + p2 p3 p4 s1 s4 - p1 p2 p3 p4 s1 s4 + 
   p1 p3 r1 s1 s4 + p2 p3 r1 s1 s4 - p1 p2 p3 r1 s1 s4 + 
   p1 p4 r1 s1 s4 + p2 p4 r1 s1 s4 - p1 p2 p4 r1 s1 s4 - 
   p1 p3 p4 r1 s1 s4 - p2 p3 p4 r1 s1 s4 + p1 p2 p3 p4 r1 s1 s4 + 
   p1 p3 r2 s1 s4 + p2 p3 r2 s1 s4 - p1 p2 p3 r2 s1 s4 + 
   p1 p4 r2 s1 s4 + p2 p4 r2 s1 s4 - p1 p2 p4 r2 s1 s4 - 
   p1 p3 p4 r2 s1 s4 - p2 p3 p4 r2 s1 s4 + p1 p2 p3 p4 r2 s1 s4 - 
   r1 r2 s1 s4 + p1 r1 r2 s1 s4 + p2 r1 r2 s1 s4 - p1 p2 r1 r2 s1 s4 +
    p3 r1 r2 s1 s4 - 2 p1 p3 r1 r2 s1 s4 - 2 p2 p3 r1 r2 s1 s4 + 
   2 p1 p2 p3 r1 r2 s1 s4 + p4 r1 r2 s1 s4 - 2 p1 p4 r1 r2 s1 s4 - 
   2 p2 p4 r1 r2 s1 s4 + 2 p1 p2 p4 r1 r2 s1 s4 - p3 p4 r1 r2 s1 s4 + 
   2 p1 p3 p4 r1 r2 s1 s4 + 2 p2 p3 p4 r1 r2 s1 s4 - 
   2 p1 p2 p3 p4 r1 r2 s1 s4 + p1 p3 r3 s1 s4 + p2 p3 r3 s1 s4 - 
   p1 p2 p3 r3 s1 s4 + p1 p4 r3 s1 s4 + p2 p4 r3 s1 s4 - 
   p1 p2 p4 r3 s1 s4 - p1 p3 p4 r3 s1 s4 - p2 p3 p4 r3 s1 s4 + 
   p1 p2 p3 p4 r3 s1 s4 + p2 r1 r3 s1 s4 - p1 p2 r1 r3 s1 s4 + 
   p3 r1 r3 s1 s4 - 2 p1 p3 r1 r3 s1 s4 - 2 p2 p3 r1 r3 s1 s4 + 
   2 p1 p2 p3 r1 r3 s1 s4 + p4 r1 r3 s1 s4 - 2 p1 p4 r1 r3 s1 s4 - 
   2 p2 p4 r1 r3 s1 s4 + 2 p1 p2 p4 r1 r3 s1 s4 - p3 p4 r1 r3 s1 s4 + 
   2 p1 p3 p4 r1 r3 s1 s4 + p2 p3 p4 r1 r3 s1 s4 - 
   p1 p2 p3 p4 r1 r3 s1 s4 - p1 p3 r2 r3 s1 s4 - p1 p4 r2 r3 s1 s4 - 
   p2 p4 r2 r3 s1 s4 + p1 p2 p4 r2 r3 s1 s4 + p1 p3 p4 r2 r3 s1 s4 + 
   r1 r2 r3 s1 s4 - p1 r1 r2 r3 s1 s4 - p2 r1 r2 r3 s1 s4 + 
   p1 p2 r1 r2 r3 s1 s4 - p3 r1 r2 r3 s1 s4 + 2 p1 p3 r1 r2 r3 s1 s4 +
    p2 p3 r1 r2 r3 s1 s4 - p1 p2 p3 r1 r2 r3 s1 s4 - 
   2 p4 r1 r2 r3 s1 s4 + 3 p1 p4 r1 r2 r3 s1 s4 + 
   2 p2 p4 r1 r2 r3 s1 s4 - 2 p1 p2 p4 r1 r2 r3 s1 s4 + 
   p3 p4 r1 r2 r3 s1 s4 - 2 p1 p3 p4 r1 r2 r3 s1 s4 + p1 p3 r4 s1 s4 +
    p2 p3 r4 s1 s4 - p1 p2 p3 r4 s1 s4 + p1 p4 r4 s1 s4 + 
   p2 p4 r4 s1 s4 - p1 p2 p4 r4 s1 s4 - p1 p3 p4 r4 s1 s4 - 
   p2 p3 p4 r4 s1 s4 + p1 p2 p3 p4 r4 s1 s4 - p1 p3 r1 r4 s1 s4 - 
   p1 p4 r1 r4 s1 s4 - p2 p4 r1 r4 s1 s4 + p1 p2 p4 r1 r4 s1 s4 + 
   p1 p3 p4 r1 r4 s1 s4 + p1 r2 r4 s1 s4 + p2 r2 r4 s1 s4 - 
   p1 p2 r2 r4 s1 s4 + p3 r2 r4 s1 s4 - 2 p1 p3 r2 r4 s1 s4 - 
   2 p2 p3 r2 r4 s1 s4 + p1 p2 p3 r2 r4 s1 s4 - 2 p1 p4 r2 r4 s1 s4 - 
   2 p2 p4 r2 r4 s1 s4 + 2 p1 p2 p4 r2 r4 s1 s4 - p3 p4 r2 r4 s1 s4 + 
   2 p1 p3 p4 r2 r4 s1 s4 + 2 p2 p3 p4 r2 r4 s1 s4 - 
   p1 p2 p3 p4 r2 r4 s1 s4 + r1 r2 r4 s1 s4 - 2 p1 r1 r2 r4 s1 s4 - 
   p2 r1 r2 r4 s1 s4 + p1 p2 r1 r2 r4 s1 s4 - p3 r1 r2 r4 s1 s4 + 
   2 p1 p3 r1 r2 r4 s1 s4 + p2 p3 r1 r2 r4 s1 s4 - 
   p4 r1 r2 r4 s1 s4 + 3 p1 p4 r1 r2 r4 s1 s4 + 
   2 p2 p4 r1 r2 r4 s1 s4 - 2 p1 p2 p4 r1 r2 r4 s1 s4 + 
   p3 p4 r1 r2 r4 s1 s4 - 2 p1 p3 p4 r1 r2 r4 s1 s4 - 
   p2 p3 p4 r1 r2 r4 s1 s4 - r3 r4 s1 s4 + p1 r3 r4 s1 s4 + 
   p2 r3 r4 s1 s4 - p1 p2 r3 r4 s1 s4 + p3 r3 r4 s1 s4 - 
   2 p1 p3 r3 r4 s1 s4 - 2 p2 p3 r3 r4 s1 s4 + 
   2 p1 p2 p3 r3 r4 s1 s4 + p4 r3 r4 s1 s4 - 2 p1 p4 r3 r4 s1 s4 - 
   2 p2 p4 r3 r4 s1 s4 + 2 p1 p2 p4 r3 r4 s1 s4 - p3 p4 r3 r4 s1 s4 + 
   2 p1 p3 p4 r3 r4 s1 s4 + 2 p2 p3 p4 r3 r4 s1 s4 - 
   2 p1 p2 p3 p4 r3 r4 s1 s4 + r1 r3 r4 s1 s4 - p1 r1 r3 r4 s1 s4 - 
   p2 r1 r3 r4 s1 s4 + p1 p2 r1 r3 r4 s1 s4 - p3 r1 r3 r4 s1 s4 + 
   2 p1 p3 r1 r3 r4 s1 s4 + p2 p3 r1 r3 r4 s1 s4 - 
   p1 p2 p3 r1 r3 r4 s1 s4 - 2 p4 r1 r3 r4 s1 s4 + 
   3 p1 p4 r1 r3 r4 s1 s4 + 2 p2 p4 r1 r3 r4 s1 s4 - 
   2 p1 p2 p4 r1 r3 r4 s1 s4 + p3 p4 r1 r3 r4 s1 s4 - 
   2 p1 p3 p4 r1 r3 r4 s1 s4 + r2 r3 r4 s1 s4 - 2 p1 r2 r3 r4 s1 s4 - 
   p2 r2 r3 r4 s1 s4 + p1 p2 r2 r3 r4 s1 s4 - p3 r2 r3 r4 s1 s4 + 
   2 p1 p3 r2 r3 r4 s1 s4 + p2 p3 r2 r3 r4 s1 s4 - 
   p4 r2 r3 r4 s1 s4 + 3 p1 p4 r2 r3 r4 s1 s4 + 
   2 p2 p4 r2 r3 r4 s1 s4 - 2 p1 p2 p4 r2 r3 r4 s1 s4 + 
   p3 p4 r2 r3 r4 s1 s4 - 2 p1 p3 p4 r2 r3 r4 s1 s4 - 
   p2 p3 p4 r2 r3 r4 s1 s4 - 2 r1 r2 r3 r4 s1 s4 + 
   3 p1 r1 r2 r3 r4 s1 s4 + p2 r1 r2 r3 r4 s1 s4 - 
   p1 p2 r1 r2 r3 r4 s1 s4 + p3 r1 r2 r3 r4 s1 s4 - 
   2 p1 p3 r1 r2 r3 r4 s1 s4 - p1 p2 p3 r1 r2 r3 r4 s1 s4 + 
   3 p4 r1 r2 r3 r4 s1 s4 - 5 p1 p4 r1 r2 r3 r4 s1 s4 - 
   2 p2 p4 r1 r2 r3 r4 s1 s4 + 2 p1 p2 p4 r1 r2 r3 r4 s1 s4 - 
   p3 p4 r1 r2 r3 r4 s1 s4 + 2 p1 p3 p4 r1 r2 r3 r4 s1 s4 - 
   p2 p3 p4 r1 r2 r3 r4 s1 s4 + 2 p1 p2 p3 p4 r1 r2 r3 r4 s1 s4 - 
   s2 s4 + p3 r1 s2 s4 + p4 r1 s2 s4 - p3 p4 r1 s2 s4 + p1 r2 s2 s4 + 
   p2 r2 s2 s4 - p1 p2 r2 s2 s4 - p1 p3 r1 r2 s2 s4 - 
   p2 p3 r1 r2 s2 s4 + p1 p2 p3 r1 r2 s2 s4 - p1 p4 r1 r2 s2 s4 - 
   p2 p4 r1 r2 s2 s4 + p1 p2 p4 r1 r2 s2 s4 + p1 p3 p4 r1 r2 s2 s4 + 
   p2 p3 p4 r1 r2 s2 s4 - p1 p2 p3 p4 r1 r2 s2 s4 + p1 r3 s2 s4 + 
   p2 r3 s2 s4 - p1 p2 r3 s2 s4 - p1 p3 r1 r3 s2 s4 - 
   p2 p3 r1 r3 s2 s4 + p1 p2 p3 r1 r3 s2 s4 - p1 p4 r1 r3 s2 s4 + 
   p1 p3 p4 r1 r3 s2 s4 - p1 r2 r3 s2 s4 - p2 r2 r3 s2 s4 + 
   p1 p2 r2 r3 s2 s4 + p3 p4 r2 r3 s2 s4 - p1 p3 p4 r2 r3 s2 s4 - 
   p2 p3 p4 r2 r3 s2 s4 + p1 p2 p3 p4 r2 r3 s2 s4 + 
   p1 p3 r1 r2 r3 s2 s4 + p2 p3 r1 r2 r3 s2 s4 - 
   p1 p2 p3 r1 r2 r3 s2 s4 + p1 p4 r1 r2 r3 s2 s4 - 
   p3 p4 r1 r2 r3 s2 s4 + p2 p3 p4 r1 r2 r3 s2 s4 - 
   p1 p2 p3 p4 r1 r2 r3 s2 s4 + p3 r4 s2 s4 + p4 r4 s2 s4 - 
   p3 p4 r4 s2 s4 + p1 p2 r1 r4 s2 s4 - p3 r1 r4 s2 s4 - 
   p1 p2 p3 r1 r4 s2 s4 - p4 r1 r4 s2 s4 - p1 p2 p4 r1 r4 s2 s4 + 
   p3 p4 r1 r4 s2 s4 + p1 p2 p3 p4 r1 r4 s2 s4 - p2 p3 r2 r4 s2 s4 - 
   p1 p4 r2 r4 s2 s4 - p2 p4 r2 r4 s2 s4 + p1 p2 p4 r2 r4 s2 s4 + 
   p2 p3 p4 r2 r4 s2 s4 - p1 p2 r1 r2 r4 s2 s4 + 
   p2 p3 r1 r2 r4 s2 s4 + p1 p2 p3 r1 r2 r4 s2 s4 + 
   p1 p4 r1 r2 r4 s2 s4 + p2 p4 r1 r2 r4 s2 s4 - 
   p2 p3 p4 r1 r2 r4 s2 s4 - p1 p2 p3 p4 r1 r2 r4 s2 s4 - 
   p1 p3 r3 r4 s2 s4 - p2 p3 r3 r4 s2 s4 + p1 p2 p3 r3 r4 s2 s4 - 
   p1 p4 r3 r4 s2 s4 - p2 p4 r3 r4 s2 s4 + p1 p2 p4 r3 r4 s2 s4 + 
   p1 p3 p4 r3 r4 s2 s4 + p2 p3 p4 r3 r4 s2 s4 - 
   p1 p2 p3 p4 r3 r4 s2 s4 - p1 p2 r1 r3 r4 s2 s4 + 
   p1 p3 r1 r3 r4 s2 s4 + p2 p3 r1 r3 r4 s2 s4 + 
   p1 p4 r1 r3 r4 s2 s4 + p1 p2 p4 r1 r3 r4 s2 s4 - 
   p1 p3 p4 r1 r3 r4 s2 s4 - p1 p2 p3 p4 r1 r3 r4 s2 s4 + 
   p2 p3 r2 r3 r4 s2 s4 + p1 p4 r2 r3 r4 s2 s4 + 
   p2 p4 r2 r3 r4 s2 s4 - p1 p2 p4 r2 r3 r4 s2 s4 - 
   p3 p4 r2 r3 r4 s2 s4 + p1 p3 p4 r2 r3 r4 s2 s4 - 
   p1 p2 p3 p4 r2 r3 r4 s2 s4 + p1 p2 r1 r2 r3 r4 s2 s4 - 
   p2 p3 r1 r2 r3 r4 s2 s4 - p1 p2 p3 r1 r2 r3 r4 s2 s4 - 
   p1 p4 r1 r2 r3 r4 s2 s4 - p1 p2 p4 r1 r2 r3 r4 s2 s4 + 
   p3 p4 r1 r2 r3 r4 s2 s4 - p1 p3 p4 r1 r2 r3 r4 s2 s4 - 
   p2 p3 p4 r1 r2 r3 r4 s2 s4 + 3 p1 p2 p3 p4 r1 r2 r3 r4 s2 s4 + 
   p1 p3 s1 s2 s4 + p2 p3 s1 s2 s4 - p1 p2 p3 s1 s2 s4 + 
   p1 p4 s1 s2 s4 + p2 p4 s1 s2 s4 - p1 p2 p4 s1 s2 s4 - 
   p1 p3 p4 s1 s2 s4 - p2 p3 p4 s1 s2 s4 + p1 p2 p3 p4 s1 s2 s4 - 
   p1 p3 r1 s1 s2 s4 - p2 p3 r1 s1 s2 s4 + p1 p2 p3 r1 s1 s2 s4 - 
   p1 p4 r1 s1 s2 s4 - p2 p4 r1 s1 s2 s4 + p1 p2 p4 r1 s1 s2 s4 + 
   p1 p3 p4 r1 s1 s2 s4 + p2 p3 p4 r1 s1 s2 s4 - 
   p1 p2 p3 p4 r1 s1 s2 s4 - p1 p3 r2 s1 s2 s4 - p2 p3 r2 s1 s2 s4 + 
   p1 p2 p3 r2 s1 s2 s4 - p1 p4 r2 s1 s2 s4 - p2 p4 r2 s1 s2 s4 + 
   p1 p2 p4 r2 s1 s2 s4 + p1 p3 p4 r2 s1 s2 s4 + 
   p2 p3 p4 r2 s1 s2 s4 - p1 p2 p3 p4 r2 s1 s2 s4 + r1 r2 s1 s2 s4 - 
   p1 r1 r2 s1 s2 s4 - p2 r1 r2 s1 s2 s4 + p1 p2 r1 r2 s1 s2 s4 - 
   p3 r1 r2 s1 s2 s4 + 2 p1 p3 r1 r2 s1 s2 s4 + 
   2 p2 p3 r1 r2 s1 s2 s4 - 2 p1 p2 p3 r1 r2 s1 s2 s4 - 
   p4 r1 r2 s1 s2 s4 + 2 p1 p4 r1 r2 s1 s2 s4 + 
   2 p2 p4 r1 r2 s1 s2 s4 - 2 p1 p2 p4 r1 r2 s1 s2 s4 + 
   p3 p4 r1 r2 s1 s2 s4 - 2 p1 p3 p4 r1 r2 s1 s2 s4 - 
   2 p2 p3 p4 r1 r2 s1 s2 s4 + 2 p1 p2 p3 p4 r1 r2 s1 s2 s4 + 
   p3 r3 s1 s2 s4 - 2 p1 p3 r3 s1 s2 s4 - p2 p3 r3 s1 s2 s4 + 
   p1 p2 p3 r3 s1 s2 s4 - p1 p4 r3 s1 s2 s4 - p2 p4 r3 s1 s2 s4 + 
   p1 p2 p4 r3 s1 s2 s4 + p1 p3 p4 r3 s1 s2 s4 + r1 r3 s1 s2 s4 - 
   p1 r1 r3 s1 s2 s4 - p2 r1 r3 s1 s2 s4 + p1 p2 r1 r3 s1 s2 s4 - 
   2 p3 r1 r3 s1 s2 s4 + 3 p1 p3 r1 r3 s1 s2 s4 + 
   2 p2 p3 r1 r3 s1 s2 s4 - 2 p1 p2 p3 r1 r3 s1 s2 s4 - 
   p4 r1 r3 s1 s2 s4 + 2 p1 p4 r1 r3 s1 s2 s4 + p2 p4 r1 r3 s1 s2 s4 -
    p1 p2 p4 r1 r3 s1 s2 s4 + p3 p4 r1 r3 s1 s2 s4 - 
   2 p1 p3 p4 r1 r3 s1 s2 s4 + p1 p3 r2 r3 s1 s2 s4 + 
   p1 p4 r2 r3 s1 s2 s4 + p2 p4 r2 r3 s1 s2 s4 - 
   p1 p2 p4 r2 r3 s1 s2 s4 - p3 p4 r2 r3 s1 s2 s4 + 
   p2 p3 p4 r2 r3 s1 s2 s4 - p1 p2 p3 p4 r2 r3 s1 s2 s4 - 
   r1 r2 r3 s1 s2 s4 + p1 r1 r2 r3 s1 s2 s4 + p2 r1 r2 r3 s1 s2 s4 - 
   p1 p2 r1 r2 r3 s1 s2 s4 + p3 r1 r2 r3 s1 s2 s4 - 
   2 p1 p3 r1 r2 r3 s1 s2 s4 - p2 p3 r1 r2 r3 s1 s2 s4 + 
   p1 p2 p3 r1 r2 r3 s1 s2 s4 + p4 r1 r2 r3 s1 s2 s4 - 
   2 p1 p4 r1 r2 r3 s1 s2 s4 - p2 p4 r1 r2 r3 s1 s2 s4 + 
   p1 p2 p4 r1 r2 r3 s1 s2 s4 + p1 p3 p4 r1 r2 r3 s1 s2 s4 - 
   p2 p3 p4 r1 r2 r3 s1 s2 s4 + p1 p2 p3 p4 r1 r2 r3 s1 s2 s4 + 
   p2 r4 s1 s2 s4 - p1 p3 r4 s1 s2 s4 - p2 p3 r4 s1 s2 s4 - 
   p1 p4 r4 s1 s2 s4 - 2 p2 p4 r4 s1 s2 s4 + p1 p2 p4 r4 s1 s2 s4 + 
   p1 p3 p4 r4 s1 s2 s4 + p2 p3 p4 r4 s1 s2 s4 - 
   p1 p2 r1 r4 s1 s2 s4 + p1 p3 r1 r4 s1 s2 s4 + 
   p1 p2 p3 r1 r4 s1 s2 s4 + p1 p4 r1 r4 s1 s2 s4 + 
   p2 p4 r1 r4 s1 s2 s4 - p1 p3 p4 r1 r4 s1 s2 s4 - 
   p1 p2 p3 p4 r1 r4 s1 s2 s4 + r2 r4 s1 s2 s4 - p1 r2 r4 s1 s2 s4 - 
   2 p2 r2 r4 s1 s2 s4 + p1 p2 r2 r4 s1 s2 s4 - p3 r2 r4 s1 s2 s4 + 
   p1 p3 r2 r4 s1 s2 s4 + 2 p2 p3 r2 r4 s1 s2 s4 - 
   p4 r2 r4 s1 s2 s4 + 2 p1 p4 r2 r4 s1 s2 s4 + 
   3 p2 p4 r2 r4 s1 s2 s4 - 2 p1 p2 p4 r2 r4 s1 s2 s4 + 
   p3 p4 r2 r4 s1 s2 s4 - p1 p3 p4 r2 r4 s1 s2 s4 - 
   2 p2 p3 p4 r2 r4 s1 s2 s4 - r1 r2 r4 s1 s2 s4 + 
   p1 r1 r2 r4 s1 s2 s4 + p2 r1 r2 r4 s1 s2 s4 + 
   p3 r1 r2 r4 s1 s2 s4 - p1 p3 r1 r2 r4 s1 s2 s4 - 
   p2 p3 r1 r2 r4 s1 s2 s4 - p1 p2 p3 r1 r2 r4 s1 s2 s4 + 
   p4 r1 r2 r4 s1 s2 s4 - 2 p1 p4 r1 r2 r4 s1 s2 s4 - 
   2 p2 p4 r1 r2 r4 s1 s2 s4 + p1 p2 p4 r1 r2 r4 s1 s2 s4 - 
   p3 p4 r1 r2 r4 s1 s2 s4 + p1 p3 p4 r1 r2 r4 s1 s2 s4 + 
   p2 p3 p4 r1 r2 r4 s1 s2 s4 + p1 p2 p3 p4 r1 r2 r4 s1 s2 s4 + 
   r3 r4 s1 s2 s4 - p1 r3 r4 s1 s2 s4 - p2 r3 r4 s1 s2 s4 - 
   p3 r3 r4 s1 s2 s4 + 2 p1 p3 r3 r4 s1 s2 s4 + p2 p3 r3 r4 s1 s2 s4 -
    p4 r3 r4 s1 s2 s4 + 2 p1 p4 r3 r4 s1 s2 s4 + 
   2 p2 p4 r3 r4 s1 s2 s4 - p1 p2 p4 r3 r4 s1 s2 s4 - 
   p1 p3 p4 r3 r4 s1 s2 s4 - p1 p2 p3 p4 r3 r4 s1 s2 s4 - 
   r1 r3 r4 s1 s2 s4 + p1 r1 r3 r4 s1 s2 s4 + 
   p1 p2 r1 r3 r4 s1 s2 s4 + p3 r1 r3 r4 s1 s2 s4 - 
   2 p1 p3 r1 r3 r4 s1 s2 s4 - p1 p2 p3 r1 r3 r4 s1 s2 s4 + 
   p4 r1 r3 r4 s1 s2 s4 - 2 p1 p4 r1 r3 r4 s1 s2 s4 - 
   p1 p2 p4 r1 r3 r4 s1 s2 s4 + p1 p3 p4 r1 r3 r4 s1 s2 s4 - 
   2 p2 p3 p4 r1 r3 r4 s1 s2 s4 + 3 p1 p2 p3 p4 r1 r3 r4 s1 s2 s4 - 
   r2 r3 r4 s1 s2 s4 + p1 r2 r3 r4 s1 s2 s4 + p2 r2 r3 r4 s1 s2 s4 - 
   2 p1 p2 p3 r2 r3 r4 s1 s2 s4 + p4 r2 r3 r4 s1 s2 s4 - 
   2 p1 p4 r2 r3 r4 s1 s2 s4 - 2 p2 p4 r2 r3 r4 s1 s2 s4 + 
   p1 p2 p4 r2 r3 r4 s1 s2 s4 + p3 p4 r2 r3 r4 s1 s2 s4 - 
   p1 p3 p4 r2 r3 r4 s1 s2 s4 - p2 p3 p4 r2 r3 r4 s1 s2 s4 + 
   3 p1 p2 p3 p4 r2 r3 r4 s1 s2 s4 + r1 r2 r3 r4 s1 s2 s4 - 
   p1 r1 r2 r3 r4 s1 s2 s4 - p1 p2 r1 r2 r3 r4 s1 s2 s4 - 
   p2 p3 r1 r2 r3 r4 s1 s2 s4 + 3 p1 p2 p3 r1 r2 r3 r4 s1 s2 s4 - 
   p4 r1 r2 r3 r4 s1 s2 s4 + 2 p1 p4 r1 r2 r3 r4 s1 s2 s4 + 
   p1 p2 p4 r1 r2 r3 r4 s1 s2 s4 - p3 p4 r1 r2 r3 r4 s1 s2 s4 + 
   p1 p3 p4 r1 r2 r3 r4 s1 s2 s4 + 3 p2 p3 p4 r1 r2 r3 r4 s1 s2 s4 - 
   5 p1 p2 p3 p4 r1 r2 r3 r4 s1 s2 s4 - p2 p3 s3 s4 + p1 p2 p3 s3 s4 -
    p1 p4 s3 s4 + p1 p2 p4 s3 s4 + p1 p3 p4 s3 s4 + p2 p3 p4 s3 s4 - 
   2 p1 p2 p3 p4 s3 s4 + p1 p3 r1 s3 s4 + p2 p3 r1 s3 s4 - 
   p1 p2 p3 r1 s3 s4 + p1 p4 r1 s3 s4 + p2 p4 r1 s3 s4 - 
   p1 p2 p4 r1 s3 s4 - p1 p3 p4 r1 s3 s4 - p2 p3 p4 r1 s3 s4 + 
   p1 p2 p3 p4 r1 s3 s4 + p1 p3 r2 s3 s4 + p2 p3 r2 s3 s4 - 
   p1 p2 p3 r2 s3 s4 + p1 p4 r2 s3 s4 + p2 p4 r2 s3 s4 - 
   p1 p2 p4 r2 s3 s4 - p1 p3 p4 r2 s3 s4 - p2 p3 p4 r2 s3 s4 + 
   p1 p2 p3 p4 r2 s3 s4 - r1 r2 s3 s4 + p1 r1 r2 s3 s4 + 
   p2 r1 r2 s3 s4 + p3 r1 r2 s3 s4 - 2 p1 p3 r1 r2 s3 s4 - 
   2 p2 p3 r1 r2 s3 s4 + p1 p2 p3 r1 r2 s3 s4 + p4 r1 r2 s3 s4 - 
   2 p1 p4 r1 r2 s3 s4 - 2 p2 p4 r1 r2 s3 s4 + p1 p2 p4 r1 r2 s3 s4 + 
   p1 p3 p4 r1 r2 s3 s4 + p2 p3 p4 r1 r2 s3 s4 + p2 p3 r3 s3 s4 - 
   p1 p2 p3 r3 s3 s4 + p1 p4 r3 s3 s4 + p2 p4 r3 s3 s4 - 
   2 p1 p2 p4 r3 s3 s4 - p1 p3 p4 r3 s3 s4 - 2 p2 p3 p4 r3 s3 s4 + 
   3 p1 p2 p3 p4 r3 s3 s4 - r1 r3 s3 s4 + p1 r1 r3 s3 s4 + 
   p2 r1 r3 s3 s4 - p1 p2 r1 r3 s3 s4 + p3 r1 r3 s3 s4 - 
   2 p1 p3 r1 r3 s3 s4 - 2 p2 p3 r1 r3 s3 s4 + 
   2 p1 p2 p3 r1 r3 s3 s4 + p4 r1 r3 s3 s4 - 2 p1 p4 r1 r3 s3 s4 - 
   2 p2 p4 r1 r3 s3 s4 + 2 p1 p2 p4 r1 r3 s3 s4 - p3 p4 r1 r3 s3 s4 + 
   2 p1 p3 p4 r1 r3 s3 s4 + 2 p2 p3 p4 r1 r3 s3 s4 - 
   2 p1 p2 p3 p4 r1 r3 s3 s4 - p1 p3 r2 r3 s3 s4 - p2 p3 r2 r3 s3 s4 +
    p1 p2 p3 r2 r3 s3 s4 - p1 p4 r2 r3 s3 s4 - p2 p4 r2 r3 s3 s4 + 
   p1 p2 p4 r2 r3 s3 s4 + p1 p3 p4 r2 r3 s3 s4 + 
   p2 p3 p4 r2 r3 s3 s4 - p1 p2 p3 p4 r2 r3 s3 s4 + r1 r2 r3 s3 s4 - 
   p1 r1 r2 r3 s3 s4 - p2 r1 r2 r3 s3 s4 - p3 r1 r2 r3 s3 s4 + 
   2 p1 p3 r1 r2 r3 s3 s4 + 2 p2 p3 r1 r2 r3 s3 s4 - 
   p1 p2 p3 r1 r2 r3 s3 s4 - p4 r1 r2 r3 s3 s4 + 
   2 p1 p4 r1 r2 r3 s3 s4 + p2 p4 r1 r2 r3 s3 s4 - 
   p1 p3 p4 r1 r2 r3 s3 s4 - p1 p2 p3 p4 r1 r2 r3 s3 s4 + 
   p1 p3 r4 s3 s4 + p2 p3 r4 s3 s4 - 2 p1 p2 p3 r4 s3 s4 + 
   p1 p4 r4 s3 s4 - p1 p2 p4 r4 s3 s4 - 2 p1 p3 p4 r4 s3 s4 - 
   p2 p3 p4 r4 s3 s4 + 3 p1 p2 p3 p4 r4 s3 s4 - p1 p3 r1 r4 s3 s4 - 
   p2 p3 r1 r4 s3 s4 + p1 p2 p3 r1 r4 s3 s4 - p1 p4 r1 r4 s3 s4 - 
   p2 p4 r1 r4 s3 s4 + p1 p2 p4 r1 r4 s3 s4 + p1 p3 p4 r1 r4 s3 s4 + 
   p2 p3 p4 r1 r4 s3 s4 - p1 p2 p3 p4 r1 r4 s3 s4 - r2 r4 s3 s4 + 
   p1 r2 r4 s3 s4 + p2 r2 r4 s3 s4 - p1 p2 r2 r4 s3 s4 + 
   p3 r2 r4 s3 s4 - 2 p1 p3 r2 r4 s3 s4 - 2 p2 p3 r2 r4 s3 s4 + 
   2 p1 p2 p3 r2 r4 s3 s4 + p4 r2 r4 s3 s4 - 2 p1 p4 r2 r4 s3 s4 - 
   2 p2 p4 r2 r4 s3 s4 + 2 p1 p2 p4 r2 r4 s3 s4 - p3 p4 r2 r4 s3 s4 + 
   2 p1 p3 p4 r2 r4 s3 s4 + 2 p2 p3 p4 r2 r4 s3 s4 - 
   2 p1 p2 p3 p4 r2 r4 s3 s4 + r1 r2 r4 s3 s4 - p1 r1 r2 r4 s3 s4 - 
   p2 r1 r2 r4 s3 s4 - p3 r1 r2 r4 s3 s4 + p1 p3 r1 r2 r4 s3 s4 + 
   2 p2 p3 r1 r2 r4 s3 s4 - p4 r1 r2 r4 s3 s4 + 
   2 p1 p4 r1 r2 r4 s3 s4 + 2 p2 p4 r1 r2 r4 s3 s4 - 
   p1 p2 p4 r1 r2 r4 s3 s4 - p2 p3 p4 r1 r2 r4 s3 s4 - 
   p1 p2 p3 p4 r1 r2 r4 s3 s4 - r3 r4 s3 s4 + p1 r3 r4 s3 s4 + 
   p2 r3 r4 s3 s4 - p1 p2 r3 r4 s3 s4 + p3 r3 r4 s3 s4 - 
   2 p1 p3 r3 r4 s3 s4 - 2 p2 p3 r3 r4 s3 s4 + 
   3 p1 p2 p3 r3 r4 s3 s4 + p4 r3 r4 s3 s4 - 2 p1 p4 r3 r4 s3 s4 - 
   2 p2 p4 r3 r4 s3 s4 + 3 p1 p2 p4 r3 r4 s3 s4 - p3 p4 r3 r4 s3 s4 + 
   3 p1 p3 p4 r3 r4 s3 s4 + 3 p2 p3 p4 r3 r4 s3 s4 - 
   5 p1 p2 p3 p4 r3 r4 s3 s4 + r1 r3 r4 s3 s4 - p1 r1 r3 r4 s3 s4 - 
   p2 r1 r3 r4 s3 s4 + p1 p2 r1 r3 r4 s3 s4 - p3 r1 r3 r4 s3 s4 + 
   2 p1 p3 r1 r3 r4 s3 s4 + 2 p2 p3 r1 r3 r4 s3 s4 - 
   2 p1 p2 p3 r1 r3 r4 s3 s4 - p4 r1 r3 r4 s3 s4 + 
   2 p1 p4 r1 r3 r4 s3 s4 + 2 p2 p4 r1 r3 r4 s3 s4 - 
   2 p1 p2 p4 r1 r3 r4 s3 s4 + p3 p4 r1 r3 r4 s3 s4 - 
   2 p1 p3 p4 r1 r3 r4 s3 s4 - 2 p2 p3 p4 r1 r3 r4 s3 s4 + 
   2 p1 p2 p3 p4 r1 r3 r4 s3 s4 + r2 r3 r4 s3 s4 - p1 r2 r3 r4 s3 s4 -
    p2 r2 r3 r4 s3 s4 + p1 p2 r2 r3 r4 s3 s4 - p3 r2 r3 r4 s3 s4 + 
   2 p1 p3 r2 r3 r4 s3 s4 + 2 p2 p3 r2 r3 r4 s3 s4 - 
   2 p1 p2 p3 r2 r3 r4 s3 s4 - p4 r2 r3 r4 s3 s4 + 
   2 p1 p4 r2 r3 r4 s3 s4 + 2 p2 p4 r2 r3 r4 s3 s4 - 
   2 p1 p2 p4 r2 r3 r4 s3 s4 + p3 p4 r2 r3 r4 s3 s4 - 
   2 p1 p3 p4 r2 r3 r4 s3 s4 - 2 p2 p3 p4 r2 r3 r4 s3 s4 + 
   2 p1 p2 p3 p4 r2 r3 r4 s3 s4 - r1 r2 r3 r4 s3 s4 + 
   p1 r1 r2 r3 r4 s3 s4 + p2 r1 r2 r3 r4 s3 s4 + 
   p3 r1 r2 r3 r4 s3 s4 - p1 p3 r1 r2 r3 r4 s3 s4 - 
   2 p2 p3 r1 r2 r3 r4 s3 s4 + p4 r1 r2 r3 r4 s3 s4 - 
   2 p1 p4 r1 r2 r3 r4 s3 s4 - p2 p4 r1 r2 r3 r4 s3 s4 + 
   2 p1 p2 p3 p4 r1 r2 r3 r4 s3 s4 + p1 p3 s1 s3 s4 + p2 p3 s1 s3 s4 -
    p1 p2 p3 s1 s3 s4 + p1 p4 s1 s3 s4 + p2 p4 s1 s3 s4 - 
   p1 p2 p4 s1 s3 s4 - p1 p3 p4 s1 s3 s4 - p2 p3 p4 s1 s3 s4 + 
   p1 p2 p3 p4 s1 s3 s4 + p3 r1 s1 s3 s4 - 2 p1 p3 r1 s1 s3 s4 - 
   p2 p3 r1 s1 s3 s4 + p1 p2 p3 r1 s1 s3 s4 - p1 p4 r1 s1 s3 s4 - 
   p2 p4 r1 s1 s3 s4 + p1 p2 p4 r1 s1 s3 s4 + p1 p3 p4 r1 s1 s3 s4 + 
   p2 r2 s1 s3 s4 - p1 p3 r2 s1 s3 s4 - p2 p3 r2 s1 s3 s4 - 
   p1 p4 r2 s1 s3 s4 - 2 p2 p4 r2 s1 s3 s4 + p1 p2 p4 r2 s1 s3 s4 + 
   p1 p3 p4 r2 s1 s3 s4 + p2 p3 p4 r2 s1 s3 s4 + r1 r2 s1 s3 s4 - 
   p1 r1 r2 s1 s3 s4 - p2 r1 r2 s1 s3 s4 - p3 r1 r2 s1 s3 s4 + 
   2 p1 p3 r1 r2 s1 s3 s4 + p2 p3 r1 r2 s1 s3 s4 - 
   p4 r1 r2 s1 s3 s4 + 2 p1 p4 r1 r2 s1 s3 s4 + 
   2 p2 p4 r1 r2 s1 s3 s4 - p1 p2 p4 r1 r2 s1 s3 s4 - 
   p1 p3 p4 r1 r2 s1 s3 s4 - p1 p2 p3 p4 r1 r2 s1 s3 s4 - 
   p1 p3 r3 s1 s3 s4 - p2 p3 r3 s1 s3 s4 + p1 p2 p3 r3 s1 s3 s4 - 
   p1 p4 r3 s1 s3 s4 - p2 p4 r3 s1 s3 s4 + p1 p2 p4 r3 s1 s3 s4 + 
   p1 p3 p4 r3 s1 s3 s4 + p2 p3 p4 r3 s1 s3 s4 - 
   p1 p2 p3 p4 r3 s1 s3 s4 + r1 r3 s1 s3 s4 - p1 r1 r3 s1 s3 s4 - 
   p2 r1 r3 s1 s3 s4 + p1 p2 r1 r3 s1 s3 s4 - 2 p3 r1 r3 s1 s3 s4 + 
   3 p1 p3 r1 r3 s1 s3 s4 + 2 p2 p3 r1 r3 s1 s3 s4 - 
   2 p1 p2 p3 r1 r3 s1 s3 s4 - p4 r1 r3 s1 s3 s4 + 
   2 p1 p4 r1 r3 s1 s3 s4 + p2 p4 r1 r3 s1 s3 s4 - 
   p1 p2 p4 r1 r3 s1 s3 s4 + p3 p4 r1 r3 s1 s3 s4 - 
   2 p1 p3 p4 r1 r3 s1 s3 s4 - p1 p2 r2 r3 s1 s3 s4 + 
   p1 p3 r2 r3 s1 s3 s4 + p1 p2 p3 r2 r3 s1 s3 s4 + 
   p1 p4 r2 r3 s1 s3 s4 + p2 p4 r2 r3 s1 s3 s4 - 
   p1 p3 p4 r2 r3 s1 s3 s4 - p1 p2 p3 p4 r2 r3 s1 s3 s4 - 
   r1 r2 r3 s1 s3 s4 + p1 r1 r2 r3 s1 s3 s4 + 
   p1 p2 r1 r2 r3 s1 s3 s4 + p3 r1 r2 r3 s1 s3 s4 - 
   2 p1 p3 r1 r2 r3 s1 s3 s4 - p1 p2 p3 r1 r2 r3 s1 s3 s4 + 
   p4 r1 r2 r3 s1 s3 s4 - 2 p1 p4 r1 r2 r3 s1 s3 s4 - 
   p1 p2 p4 r1 r2 r3 s1 s3 s4 + p1 p3 p4 r1 r2 r3 s1 s3 s4 - 
   2 p2 p3 p4 r1 r2 r3 s1 s3 s4 + 3 p1 p2 p3 p4 r1 r2 r3 s1 s3 s4 - 
   p1 p3 r4 s1 s3 s4 - p2 p3 r4 s1 s3 s4 + p1 p2 p3 r4 s1 s3 s4 - 
   p1 p4 r4 s1 s3 s4 - p2 p4 r4 s1 s3 s4 + p1 p2 p4 r4 s1 s3 s4 + 
   p1 p3 p4 r4 s1 s3 s4 + p2 p3 p4 r4 s1 s3 s4 - 
   p1 p2 p3 p4 r4 s1 s3 s4 + p1 p3 r1 r4 s1 s3 s4 + 
   p1 p4 r1 r4 s1 s3 s4 + p2 p4 r1 r4 s1 s3 s4 - 
   p1 p2 p4 r1 r4 s1 s3 s4 - p3 p4 r1 r4 s1 s3 s4 + 
   p2 p3 p4 r1 r4 s1 s3 s4 - p1 p2 p3 p4 r1 r4 s1 s3 s4 + 
   r2 r4 s1 s3 s4 - p1 r2 r4 s1 s3 s4 - 2 p2 r2 r4 s1 s3 s4 + 
   p1 p2 r2 r4 s1 s3 s4 - p3 r2 r4 s1 s3 s4 + p1 p3 r2 r4 s1 s3 s4 + 
   2 p2 p3 r2 r4 s1 s3 s4 - p4 r2 r4 s1 s3 s4 + 
   2 p1 p4 r2 r4 s1 s3 s4 + 3 p2 p4 r2 r4 s1 s3 s4 - 
   2 p1 p2 p4 r2 r4 s1 s3 s4 + p3 p4 r2 r4 s1 s3 s4 - 
   p1 p3 p4 r2 r4 s1 s3 s4 - 2 p2 p3 p4 r2 r4 s1 s3 s4 - 
   r1 r2 r4 s1 s3 s4 + p1 r1 r2 r4 s1 s3 s4 + p2 r1 r2 r4 s1 s3 s4 - 
   2 p1 p2 p3 r1 r2 r4 s1 s3 s4 + p4 r1 r2 r4 s1 s3 s4 - 
   2 p1 p4 r1 r2 r4 s1 s3 s4 - 2 p2 p4 r1 r2 r4 s1 s3 s4 + 
   p1 p2 p4 r1 r2 r4 s1 s3 s4 + p3 p4 r1 r2 r4 s1 s3 s4 - 
   p1 p3 p4 r1 r2 r4 s1 s3 s4 - p2 p3 p4 r1 r2 r4 s1 s3 s4 + 
   3 p1 p2 p3 p4 r1 r2 r4 s1 s3 s4 + r3 r4 s1 s3 s4 - 
   p1 r3 r4 s1 s3 s4 - p2 r3 r4 s1 s3 s4 + p1 p2 r3 r4 s1 s3 s4 - 
   p3 r3 r4 s1 s3 s4 + 2 p1 p3 r3 r4 s1 s3 s4 + 
   2 p2 p3 r3 r4 s1 s3 s4 - 2 p1 p2 p3 r3 r4 s1 s3 s4 - 
   p4 r3 r4 s1 s3 s4 + 2 p1 p4 r3 r4 s1 s3 s4 + 
   2 p2 p4 r3 r4 s1 s3 s4 - 2 p1 p2 p4 r3 r4 s1 s3 s4 + 
   p3 p4 r3 r4 s1 s3 s4 - 2 p1 p3 p4 r3 r4 s1 s3 s4 - 
   2 p2 p3 p4 r3 r4 s1 s3 s4 + 2 p1 p2 p3 p4 r3 r4 s1 s3 s4 - 
   r1 r3 r4 s1 s3 s4 + p1 r1 r3 r4 s1 s3 s4 + p2 r1 r3 r4 s1 s3 s4 - 
   p1 p2 r1 r3 r4 s1 s3 s4 + p3 r1 r3 r4 s1 s3 s4 - 
   2 p1 p3 r1 r3 r4 s1 s3 s4 - p2 p3 r1 r3 r4 s1 s3 s4 + 
   p1 p2 p3 r1 r3 r4 s1 s3 s4 + p4 r1 r3 r4 s1 s3 s4 - 
   2 p1 p4 r1 r3 r4 s1 s3 s4 - p2 p4 r1 r3 r4 s1 s3 s4 + 
   p1 p2 p4 r1 r3 r4 s1 s3 s4 + p1 p3 p4 r1 r3 r4 s1 s3 s4 - 
   p2 p3 p4 r1 r3 r4 s1 s3 s4 + p1 p2 p3 p4 r1 r3 r4 s1 s3 s4 - 
   r2 r3 r4 s1 s3 s4 + p1 r2 r3 r4 s1 s3 s4 + p2 r2 r3 r4 s1 s3 s4 + 
   p3 r2 r3 r4 s1 s3 s4 - p1 p3 r2 r3 r4 s1 s3 s4 - 
   p2 p3 r2 r3 r4 s1 s3 s4 - p1 p2 p3 r2 r3 r4 s1 s3 s4 + 
   p4 r2 r3 r4 s1 s3 s4 - 2 p1 p4 r2 r3 r4 s1 s3 s4 - 
   2 p2 p4 r2 r3 r4 s1 s3 s4 + p1 p2 p4 r2 r3 r4 s1 s3 s4 - 
   p3 p4 r2 r3 r4 s1 s3 s4 + p1 p3 p4 r2 r3 r4 s1 s3 s4 + 
   p2 p3 p4 r2 r3 r4 s1 s3 s4 + p1 p2 p3 p4 r2 r3 r4 s1 s3 s4 + 
   r1 r2 r3 r4 s1 s3 s4 - p1 r1 r2 r3 r4 s1 s3 s4 - 
   p1 p2 r1 r2 r3 r4 s1 s3 s4 - p2 p3 r1 r2 r3 r4 s1 s3 s4 + 
   3 p1 p2 p3 r1 r2 r3 r4 s1 s3 s4 - p4 r1 r2 r3 r4 s1 s3 s4 + 
   2 p1 p4 r1 r2 r3 r4 s1 s3 s4 + p1 p2 p4 r1 r2 r3 r4 s1 s3 s4 - 
   p3 p4 r1 r2 r3 r4 s1 s3 s4 + p1 p3 p4 r1 r2 r3 r4 s1 s3 s4 + 
   3 p2 p3 p4 r1 r2 r3 r4 s1 s3 s4 - 
   5 p1 p2 p3 p4 r1 r2 r3 r4 s1 s3 s4 + p1 p3 s2 s3 s4 + 
   p2 p3 s2 s3 s4 - p1 p2 p3 s2 s3 s4 + p1 p4 s2 s3 s4 + 
   p2 p4 s2 s3 s4 - p1 p2 p4 s2 s3 s4 - p1 p3 p4 s2 s3 s4 - 
   p2 p3 p4 s2 s3 s4 + p1 p2 p3 p4 s2 s3 s4 + p1 r1 s2 s3 s4 - 
   2 p1 p3 r1 s2 s3 s4 - p2 p3 r1 s2 s3 s4 + p1 p2 p3 r1 s2 s3 s4 - 
   p1 p4 r1 s2 s3 s4 - p2 p4 r1 s2 s3 s4 + p1 p3 p4 r1 s2 s3 s4 + 
   p2 p3 p4 r1 s2 s3 s4 - p1 p3 r2 s2 s3 s4 - p2 p3 r2 s2 s3 s4 + 
   p1 p2 p3 r2 s2 s3 s4 + p4 r2 s2 s3 s4 - p1 p4 r2 s2 s3 s4 - 
   2 p2 p4 r2 s2 s3 s4 + p1 p2 p4 r2 s2 s3 s4 + p2 p3 p4 r2 s2 s3 s4 +
    r1 r2 s2 s3 s4 - p1 r1 r2 s2 s3 s4 - p2 r1 r2 s2 s3 s4 - 
   p3 r1 r2 s2 s3 s4 + 2 p1 p3 r1 r2 s2 s3 s4 + 
   2 p2 p3 r1 r2 s2 s3 s4 - p1 p2 p3 r1 r2 s2 s3 s4 - 
   p4 r1 r2 s2 s3 s4 + p1 p4 r1 r2 s2 s3 s4 + 2 p2 p4 r1 r2 s2 s3 s4 -
    p2 p3 p4 r1 r2 s2 s3 s4 - p1 p2 p3 p4 r1 r2 s2 s3 s4 - 
   p1 p3 r3 s2 s3 s4 - p2 p3 r3 s2 s3 s4 + p1 p2 p3 r3 s2 s3 s4 - 
   p1 p4 r3 s2 s3 s4 - p2 p4 r3 s2 s3 s4 + p1 p2 p4 r3 s2 s3 s4 + 
   p1 p3 p4 r3 s2 s3 s4 + p2 p3 p4 r3 s2 s3 s4 - 
   p1 p2 p3 p4 r3 s2 s3 s4 + r1 r3 s2 s3 s4 - 2 p1 r1 r3 s2 s3 s4 - 
   p2 r1 r3 s2 s3 s4 + p1 p2 r1 r3 s2 s3 s4 - p3 r1 r3 s2 s3 s4 + 
   3 p1 p3 r1 r3 s2 s3 s4 + 2 p2 p3 r1 r3 s2 s3 s4 - 
   2 p1 p2 p3 r1 r3 s2 s3 s4 - p4 r1 r3 s2 s3 s4 + 
   2 p1 p4 r1 r3 s2 s3 s4 + p2 p4 r1 r3 s2 s3 s4 + 
   p3 p4 r1 r3 s2 s3 s4 - 2 p1 p3 p4 r1 r3 s2 s3 s4 - 
   p2 p3 p4 r1 r3 s2 s3 s4 + p1 p3 r2 r3 s2 s3 s4 + 
   p2 p3 r2 r3 s2 s3 s4 - p1 p2 p3 r2 r3 s2 s3 s4 + 
   p2 p4 r2 r3 s2 s3 s4 - p3 p4 r2 r3 s2 s3 s4 + 
   p1 p3 p4 r2 r3 s2 s3 s4 - p1 p2 p3 p4 r2 r3 s2 s3 s4 - 
   r1 r2 r3 s2 s3 s4 + p1 r1 r2 r3 s2 s3 s4 + p2 r1 r2 r3 s2 s3 s4 + 
   p3 r1 r2 r3 s2 s3 s4 - 2 p1 p3 r1 r2 r3 s2 s3 s4 - 
   2 p2 p3 r1 r2 r3 s2 s3 s4 + p1 p2 p3 r1 r2 r3 s2 s3 s4 - 
   2 p1 p2 p4 r1 r2 r3 s2 s3 s4 + p3 p4 r1 r2 r3 s2 s3 s4 - 
   p1 p3 p4 r1 r2 r3 s2 s3 s4 - p2 p3 p4 r1 r2 r3 s2 s3 s4 + 
   3 p1 p2 p3 p4 r1 r2 r3 s2 s3 s4 - p1 p3 r4 s2 s3 s4 - 
   p2 p3 r4 s2 s3 s4 + p1 p2 p3 r4 s2 s3 s4 - p1 p4 r4 s2 s3 s4 - 
   p2 p4 r4 s2 s3 s4 + p1 p2 p4 r4 s2 s3 s4 + p1 p3 p4 r4 s2 s3 s4 + 
   p2 p3 p4 r4 s2 s3 s4 - p1 p2 p3 p4 r4 s2 s3 s4 - 
   p1 p2 r1 r4 s2 s3 s4 + p1 p3 r1 r4 s2 s3 s4 + 
   p2 p3 r1 r4 s2 s3 s4 + p2 p4 r1 r4 s2 s3 s4 + 
   p1 p2 p4 r1 r4 s2 s3 s4 - p2 p3 p4 r1 r4 s2 s3 s4 - 
   p1 p2 p3 p4 r1 r4 s2 s3 s4 + r2 r4 s2 s3 s4 - p1 r2 r4 s2 s3 s4 - 
   p2 r2 r4 s2 s3 s4 + p1 p2 r2 r4 s2 s3 s4 - p3 r2 r4 s2 s3 s4 + 
   p1 p3 r2 r4 s2 s3 s4 + 2 p2 p3 r2 r4 s2 s3 s4 - 
   p1 p2 p3 r2 r4 s2 s3 s4 - 2 p4 r2 r4 s2 s3 s4 + 
   2 p1 p4 r2 r4 s2 s3 s4 + 3 p2 p4 r2 r4 s2 s3 s4 - 
   2 p1 p2 p4 r2 r4 s2 s3 s4 + p3 p4 r2 r4 s2 s3 s4 - 
   2 p2 p3 p4 r2 r4 s2 s3 s4 - r1 r2 r4 s2 s3 s4 + 
   p2 r1 r2 r4 s2 s3 s4 + p1 p2 r1 r2 r4 s2 s3 s4 + 
   p3 r1 r2 r4 s2 s3 s4 - 2 p2 p3 r1 r2 r4 s2 s3 s4 - 
   p1 p2 p3 r1 r2 r4 s2 s3 s4 + p4 r1 r2 r4 s2 s3 s4 - 
   2 p2 p4 r1 r2 r4 s2 s3 s4 - p1 p2 p4 r1 r2 r4 s2 s3 s4 - 
   2 p1 p3 p4 r1 r2 r4 s2 s3 s4 + p2 p3 p4 r1 r2 r4 s2 s3 s4 + 
   3 p1 p2 p3 p4 r1 r2 r4 s2 s3 s4 + r3 r4 s2 s3 s4 - 
   p1 r3 r4 s2 s3 s4 - p2 r3 r4 s2 s3 s4 + p1 p2 r3 r4 s2 s3 s4 - 
   p3 r3 r4 s2 s3 s4 + 2 p1 p3 r3 r4 s2 s3 s4 + 
   2 p2 p3 r3 r4 s2 s3 s4 - 2 p1 p2 p3 r3 r4 s2 s3 s4 - 
   p4 r3 r4 s2 s3 s4 + 2 p1 p4 r3 r4 s2 s3 s4 + 
   2 p2 p4 r3 r4 s2 s3 s4 - 2 p1 p2 p4 r3 r4 s2 s3 s4 + 
   p3 p4 r3 r4 s2 s3 s4 - 2 p1 p3 p4 r3 r4 s2 s3 s4 - 
   2 p2 p3 p4 r3 r4 s2 s3 s4 + 2 p1 p2 p3 p4 r3 r4 s2 s3 s4 - 
   r1 r3 r4 s2 s3 s4 + p1 r1 r3 r4 s2 s3 s4 + p2 r1 r3 r4 s2 s3 s4 + 
   p3 r1 r3 r4 s2 s3 s4 - 2 p1 p3 r1 r3 r4 s2 s3 s4 - 
   2 p2 p3 r1 r3 r4 s2 s3 s4 + p1 p2 p3 r1 r3 r4 s2 s3 s4 + 
   p4 r1 r3 r4 s2 s3 s4 - p1 p4 r1 r3 r4 s2 s3 s4 - 
   p2 p4 r1 r3 r4 s2 s3 s4 - p1 p2 p4 r1 r3 r4 s2 s3 s4 - 
   p3 p4 r1 r3 r4 s2 s3 s4 + p1 p3 p4 r1 r3 r4 s2 s3 s4 + 
   p2 p3 p4 r1 r3 r4 s2 s3 s4 + p1 p2 p3 p4 r1 r3 r4 s2 s3 s4 - 
   r2 r3 r4 s2 s3 s4 + p1 r2 r3 r4 s2 s3 s4 + p2 r2 r3 r4 s2 s3 s4 - 
   p1 p2 r2 r3 r4 s2 s3 s4 + p3 r2 r3 r4 s2 s3 s4 - 
   p1 p3 r2 r3 r4 s2 s3 s4 - 2 p2 p3 r2 r3 r4 s2 s3 s4 + 
   p1 p2 p3 r2 r3 r4 s2 s3 s4 + p4 r2 r3 r4 s2 s3 s4 - 
   p1 p4 r2 r3 r4 s2 s3 s4 - 2 p2 p4 r2 r3 r4 s2 s3 s4 + 
   p1 p2 p4 r2 r3 r4 s2 s3 s4 - p1 p3 p4 r2 r3 r4 s2 s3 s4 + 
   p2 p3 p4 r2 r3 r4 s2 s3 s4 + p1 p2 p3 p4 r2 r3 r4 s2 s3 s4 + 
   r1 r2 r3 r4 s2 s3 s4 - p2 r1 r2 r3 r4 s2 s3 s4 - 
   p1 p2 r1 r2 r3 r4 s2 s3 s4 - p3 r1 r2 r3 r4 s2 s3 s4 + 
   2 p2 p3 r1 r2 r3 r4 s2 s3 s4 + p1 p2 p3 r1 r2 r3 r4 s2 s3 s4 - 
   p1 p4 r1 r2 r3 r4 s2 s3 s4 + 3 p1 p2 p4 r1 r2 r3 r4 s2 s3 s4 - 
   p3 p4 r1 r2 r3 r4 s2 s3 s4 + 3 p1 p3 p4 r1 r2 r3 r4 s2 s3 s4 + 
   p2 p3 p4 r1 r2 r3 r4 s2 s3 s4 - 
   5 p1 p2 p3 p4 r1 r2 r3 r4 s2 s3 s4 + s1 s2 s3 s4 - 
   2 p1 p3 s1 s2 s3 s4 - p2 p3 s1 s2 s3 s4 + p1 p2 p3 s1 s2 s3 s4 - 
   p1 p4 s1 s2 s3 s4 - 2 p2 p4 s1 s2 s3 s4 + p1 p2 p4 s1 s2 s3 s4 + 
   p1 p3 p4 s1 s2 s3 s4 + p2 p3 p4 s1 s2 s3 s4 - p1 r1 s1 s2 s3 s4 - 
   p3 r1 s1 s2 s3 s4 + 3 p1 p3 r1 s1 s2 s3 s4 + p2 p3 r1 s1 s2 s3 s4 -
    p1 p2 p3 r1 s1 s2 s3 s4 + p1 p4 r1 s1 s2 s3 s4 + 
   p2 p4 r1 s1 s2 s3 s4 - p1 p3 p4 r1 s1 s2 s3 s4 - 
   p1 p2 p3 p4 r1 s1 s2 s3 s4 - p2 r2 s1 s2 s3 s4 + 
   p1 p3 r2 s1 s2 s3 s4 + p2 p3 r2 s1 s2 s3 s4 - p4 r2 s1 s2 s3 s4 + 
   p1 p4 r2 s1 s2 s3 s4 + 3 p2 p4 r2 s1 s2 s3 s4 - 
   p1 p2 p4 r2 s1 s2 s3 s4 - p2 p3 p4 r2 s1 s2 s3 s4 - 
   p1 p2 p3 p4 r2 s1 s2 s3 s4 - r1 r2 s1 s2 s3 s4 + 
   p1 r1 r2 s1 s2 s3 s4 + p2 r1 r2 s1 s2 s3 s4 + 
   p3 r1 r2 s1 s2 s3 s4 - 2 p1 p3 r1 r2 s1 s2 s3 s4 - 
   p2 p3 r1 r2 s1 s2 s3 s4 + p4 r1 r2 s1 s2 s3 s4 - 
   p1 p4 r1 r2 s1 s2 s3 s4 - 2 p2 p4 r1 r2 s1 s2 s3 s4 + 
   2 p1 p2 p3 p4 r1 r2 s1 s2 s3 s4 - p1 r3 s1 s2 s3 s4 - 
   p3 r3 s1 s2 s3 s4 + 3 p1 p3 r3 s1 s2 s3 s4 + p2 p3 r3 s1 s2 s3 s4 -
    p1 p2 p3 r3 s1 s2 s3 s4 + p1 p4 r3 s1 s2 s3 s4 + 
   p2 p4 r3 s1 s2 s3 s4 - p1 p3 p4 r3 s1 s2 s3 s4 - 
   p1 p2 p3 p4 r3 s1 s2 s3 s4 - 2 r1 r3 s1 s2 s3 s4 + 
   3 p1 r1 r3 s1 s2 s3 s4 + p2 r1 r3 s1 s2 s3 s4 - 
   p1 p2 r1 r3 s1 s2 s3 s4 + 3 p3 r1 r3 s1 s2 s3 s4 - 
   5 p1 p3 r1 r3 s1 s2 s3 s4 - 2 p2 p3 r1 r3 s1 s2 s3 s4 + 
   2 p1 p2 p3 r1 r3 s1 s2 s3 s4 + p4 r1 r3 s1 s2 s3 s4 - 
   2 p1 p4 r1 r3 s1 s2 s3 s4 - p1 p2 p4 r1 r3 s1 s2 s3 s4 - 
   p3 p4 r1 r3 s1 s2 s3 s4 + 2 p1 p3 p4 r1 r3 s1 s2 s3 s4 - 
   p2 p3 p4 r1 r3 s1 s2 s3 s4 + 2 p1 p2 p3 p4 r1 r3 s1 s2 s3 s4 + 
   p1 p2 r2 r3 s1 s2 s3 s4 - p1 p3 r2 r3 s1 s2 s3 s4 - 
   p1 p2 p3 r2 r3 s1 s2 s3 s4 - p2 p4 r2 r3 s1 s2 s3 s4 - 
   p1 p2 p4 r2 r3 s1 s2 s3 s4 + p3 p4 r2 r3 s1 s2 s3 s4 - 
   p1 p3 p4 r2 r3 s1 s2 s3 s4 - p2 p3 p4 r2 r3 s1 s2 s3 s4 + 
   3 p1 p2 p3 p4 r2 r3 s1 s2 s3 s4 + r1 r2 r3 s1 s2 s3 s4 - 
   p1 r1 r2 r3 s1 s2 s3 s4 - p1 p2 r1 r2 r3 s1 s2 s3 s4 - 
   p3 r1 r2 r3 s1 s2 s3 s4 + 2 p1 p3 r1 r2 r3 s1 s2 s3 s4 + 
   p1 p2 p3 r1 r2 r3 s1 s2 s3 s4 - p2 p4 r1 r2 r3 s1 s2 s3 s4 + 
   3 p1 p2 p4 r1 r2 r3 s1 s2 s3 s4 - p3 p4 r1 r2 r3 s1 s2 s3 s4 + 
   p1 p3 p4 r1 r2 r3 s1 s2 s3 s4 + 3 p2 p3 p4 r1 r2 r3 s1 s2 s3 s4 - 
   5 p1 p2 p3 p4 r1 r2 r3 s1 s2 s3 s4 - p2 r4 s1 s2 s3 s4 + 
   p1 p3 r4 s1 s2 s3 s4 + p2 p3 r4 s1 s2 s3 s4 - p4 r4 s1 s2 s3 s4 + 
   p1 p4 r4 s1 s2 s3 s4 + 3 p2 p4 r4 s1 s2 s3 s4 - 
   p1 p2 p4 r4 s1 s2 s3 s4 - p2 p3 p4 r4 s1 s2 s3 s4 - 
   p1 p2 p3 p4 r4 s1 s2 s3 s4 + p1 p2 r1 r4 s1 s2 s3 s4 - 
   p1 p3 r1 r4 s1 s2 s3 s4 - p1 p2 p3 r1 r4 s1 s2 s3 s4 - 
   p2 p4 r1 r4 s1 s2 s3 s4 - p1 p2 p4 r1 r4 s1 s2 s3 s4 + 
   p3 p4 r1 r4 s1 s2 s3 s4 - p1 p3 p4 r1 r4 s1 s2 s3 s4 - 
   p2 p3 p4 r1 r4 s1 s2 s3 s4 + 3 p1 p2 p3 p4 r1 r4 s1 s2 s3 s4 - 
   2 r2 r4 s1 s2 s3 s4 + p1 r2 r4 s1 s2 s3 s4 + 
   3 p2 r2 r4 s1 s2 s3 s4 - p1 p2 r2 r4 s1 s2 s3 s4 + 
   p3 r2 r4 s1 s2 s3 s4 - 2 p2 p3 r2 r4 s1 s2 s3 s4 - 
   p1 p2 p3 r2 r4 s1 s2 s3 s4 + 3 p4 r2 r4 s1 s2 s3 s4 - 
   2 p1 p4 r2 r4 s1 s2 s3 s4 - 5 p2 p4 r2 r4 s1 s2 s3 s4 + 
   2 p1 p2 p4 r2 r4 s1 s2 s3 s4 - p3 p4 r2 r4 s1 s2 s3 s4 - 
   p1 p3 p4 r2 r4 s1 s2 s3 s4 + 2 p2 p3 p4 r2 r4 s1 s2 s3 s4 + 
   2 p1 p2 p3 p4 r2 r4 s1 s2 s3 s4 + r1 r2 r4 s1 s2 s3 s4 - 
   p2 r1 r2 r4 s1 s2 s3 s4 - p1 p2 r1 r2 r4 s1 s2 s3 s4 - 
   p1 p3 r1 r2 r4 s1 s2 s3 s4 + 3 p1 p2 p3 r1 r2 r4 s1 s2 s3 s4 - 
   p4 r1 r2 r4 s1 s2 s3 s4 + 2 p2 p4 r1 r2 r4 s1 s2 s3 s4 + 
   p1 p2 p4 r1 r2 r4 s1 s2 s3 s4 - p3 p4 r1 r2 r4 s1 s2 s3 s4 + 
   3 p1 p3 p4 r1 r2 r4 s1 s2 s3 s4 + p2 p3 p4 r1 r2 r4 s1 s2 s3 s4 - 
   5 p1 p2 p3 p4 r1 r2 r4 s1 s2 s3 s4 - r3 r4 s1 s2 s3 s4 + 
   p1 r3 r4 s1 s2 s3 s4 + p2 r3 r4 s1 s2 s3 s4 + 
   p3 r3 r4 s1 s2 s3 s4 - 2 p1 p3 r3 r4 s1 s2 s3 s4 - 
   p2 p3 r3 r4 s1 s2 s3 s4 + p4 r3 r4 s1 s2 s3 s4 - 
   p1 p4 r3 r4 s1 s2 s3 s4 - 2 p2 p4 r3 r4 s1 s2 s3 s4 + 
   2 p1 p2 p3 p4 r3 r4 s1 s2 s3 s4 + r1 r3 r4 s1 s2 s3 s4 - 
   p1 r1 r3 r4 s1 s2 s3 s4 - p1 p2 r1 r3 r4 s1 s2 s3 s4 - 
   p3 r1 r3 r4 s1 s2 s3 s4 + 2 p1 p3 r1 r3 r4 s1 s2 s3 s4 + 
   p1 p2 p3 r1 r3 r4 s1 s2 s3 s4 - p2 p4 r1 r3 r4 s1 s2 s3 s4 + 
   3 p1 p2 p4 r1 r3 r4 s1 s2 s3 s4 - p3 p4 r1 r3 r4 s1 s2 s3 s4 + 
   p1 p3 p4 r1 r3 r4 s1 s2 s3 s4 + 3 p2 p3 p4 r1 r3 r4 s1 s2 s3 s4 - 
   5 p1 p2 p3 p4 r1 r3 r4 s1 s2 s3 s4 + r2 r3 r4 s1 s2 s3 s4 - 
   p2 r2 r3 r4 s1 s2 s3 s4 - p1 p2 r2 r3 r4 s1 s2 s3 s4 - 
   p1 p3 r2 r3 r4 s1 s2 s3 s4 + 3 p1 p2 p3 r2 r3 r4 s1 s2 s3 s4 - 
   p4 r2 r3 r4 s1 s2 s3 s4 + 2 p2 p4 r2 r3 r4 s1 s2 s3 s4 + 
   p1 p2 p4 r2 r3 r4 s1 s2 s3 s4 - p3 p4 r2 r3 r4 s1 s2 s3 s4 + 
   3 p1 p3 p4 r2 r3 r4 s1 s2 s3 s4 + p2 p3 p4 r2 r3 r4 s1 s2 s3 s4 - 
   5 p1 p2 p3 p4 r2 r3 r4 s1 s2 s3 s4 - p1 r1 r2 r3 r4 s1 s2 s3 s4 - 
   p2 r1 r2 r3 r4 s1 s2 s3 s4 + 3 p1 p2 r1 r2 r3 r4 s1 s2 s3 s4 - 
   p3 r1 r2 r3 r4 s1 s2 s3 s4 + 2 p1 p3 r1 r2 r3 r4 s1 s2 s3 s4 + 
   2 p2 p3 r1 r2 r3 r4 s1 s2 s3 s4 - 
   5 p1 p2 p3 r1 r2 r3 r4 s1 s2 s3 s4 - p4 r1 r2 r3 r4 s1 s2 s3 s4 + 
   2 p1 p4 r1 r2 r3 r4 s1 s2 s3 s4 + 
   2 p2 p4 r1 r2 r3 r4 s1 s2 s3 s4 - 
   5 p1 p2 p4 r1 r2 r3 r4 s1 s2 s3 s4 + 
   3 p3 p4 r1 r2 r3 r4 s1 s2 s3 s4 - 
   5 p1 p3 p4 r1 r2 r3 r4 s1 s2 s3 s4 - 
   5 p2 p3 p4 r1 r2 r3 r4 s1 s2 s3 s4 + 
   9 p1 p2 p3 p4 r1 r2 r3 r4 s1 s2 s3 s4
